Three-loop planar master integrals for heavy-to-light form factors

We calculate analytically the three-loop planar master integrals relevant for heavy-to-light form factors using the method of differential equations. After choosing a proper canonical basis, the boundary conditions are easy to be determined, and the solution of differential equations is greatly simplified. The results for seventy-one master integrals at general kinematics are all expressed in terms of harmonic polylogarithms.

==> 2loopresults.txt <==
{{1, 0, 0, 0, 0}, {1/4, 0, Pi^2/6, 2*Zeta[3], (8*Pi^4)/45}, {0, I*Pi - H[{0}, y], (-5*Pi^2)/6 + I*Pi*H[{-1}, y] - (2*I)*Pi*H[{0}, y] - H[{-1, 0}, y] + 2*H[{0, 0}, y], (-I/3)*Pi^3 - (5*Pi^2*H[{-1}, y])/6 + (5*Pi^2*H[{0}, y])/3 + I*Pi*H[{-1, -1}, y] - (2*I)*Pi*H[{-1, 0}, y] - (2*I)*Pi*H[{0, -1}, y] + (4*I)*Pi*H[{0, 0}, y] - H[{-1, -1, 0}, y] + 2*H[{-1, 0, 0}, y] + 2*H[{0, -1, 0}, y] - 4*H[{0, 0, 0}, y] - Zeta[3], Pi^4/20 - (I/3)*Pi^3*H[{-1}, y] + ((2*I)/3)*Pi^3*H[{0}, y] - (5*Pi^2*H[{-1, -1}, y])/6 + (5*Pi^2*H[{-1, 0}, y])/3 + (5*Pi^2*H[{0, -1}, y])/3 - (10*Pi^2*H[{0, 0}, y])/3 + I*Pi*H[{-1, -1, -1}, y] - (2*I)*Pi*H[{-1, -1, 0}, y] - (2*I)*Pi*H[{-1, 0, -1}, y] + (4*I)*Pi*H[{-1, 0, 0}, y] - (2*I)*Pi*H[{0, -1, -1}, y] + (4*I)*Pi*H[{0, -1, 0}, y] + (4*I)*Pi*H[{0, 0, -1}, y] - (8*I)*Pi*H[{0, 0, 0}, y] - H[{-1, -1, -1, 0}, y] + 2*H[{-1, -1, 0, 0}, y] + 2*H[{-1, 0, -1, 0}, y] - 4*H[{-1, 0, 0, 0}, y] + 2*H[{0, -1, -1, 0}, y] - 4*H[{0, -1, 0, 0}, y] - 4*H[{0, 0, -1, 0}, y] + 8*H[{0, 0, 0, 0}, y] - (2*I)*Pi*Zeta[3] - H[{-1}, y]*Zeta[3] + 2*H[{0}, y]*Zeta[3]}, {0, (-I)*Pi + H[{0}, y], (11*Pi^2)/6 - I*Pi*H[{-1}, y] + (4*I)*Pi*H[{0}, y] + H[{-1, 0}, y] - 4*H[{0, 0}, y], ((4*I)/3)*Pi^3 + (11*Pi^2*H[{-1}, y])/6 - (20*Pi^2*H[{0}, y])/3 - I*Pi*H[{-1, -1}, y] + (4*I)*Pi*H[{-1, 0}, y] + (6*I)*Pi*H[{0, -1}, y] - (16*I)*Pi*H[{0, 0}, y] + H[{-1, -1, 0}, y] - 4*H[{-1, 0, 0}, y] - 6*H[{0, -1, 0}, y] + 16*H[{0, 0, 0}, y] + 7*Zeta[3], ((4*I)/3)*Pi^3*H[{-1}, y] - ((16*I)/3)*Pi^3*H[{0}, y] + (11*Pi^2*H[{-1, -1}, y])/6 - (20*Pi^2*H[{-1, 0}, y])/3 - 11*Pi^2*H[{0, -1}, y] + (80*Pi^2*H[{0, 0}, y])/3 - I*Pi*H[{-1, -1, -1}, y] + (4*I)*Pi*H[{-1, -1, 0}, y] + (6*I)*Pi*H[{-1, 0, -1}, y] - (16*I)*Pi*H[{-1, 0, 0}, y] + (6*I)*Pi*H[{0, -1, -1}, y] - (24*I)*Pi*H[{0, -1, 0}, y] - (24*I)*Pi*H[{0, 0, -1}, y] + (64*I)*Pi*H[{0, 0, 0}, y] + H[{-1, -1, -1, 0}, y] - 4*H[{-1, -1, 0, 0}, y] - 6*H[{-1, 0, -1, 0}, y] + 16*H[{-1, 0, 0, 0}, y] - 6*H[{0, -1, -1, 0}, y] + 24*H[{0, -1, 0, 0}, y] + 24*H[{0, 0, -1, 0}, y] - 64*H[{0, 0, 0, 0}, y] + 7*H[{-1}, y]*Zeta[3] - 20*H[{0}, y]*Zeta[3] - (2*(Pi^4 - (90*I)*Pi*Zeta[3]))/9}, {-1, (-2*I)*Pi + 2*H[{0}, y], 3*Pi^2 - (4*I)*Pi*H[{-1}, y] + (8*I)*Pi*H[{0}, y] + 4*H[{-1, 0}, y] - 8*H[{0, 0}, y], ((8*I)/3)*Pi^3 + (22*Pi^2*H[{-1}, y])/3 - (40*Pi^2*H[{0}, y])/3 - (4*I)*Pi*H[{-1, -1}, y] + (16*I)*Pi*H[{-1, 0}, y] + (12*I)*Pi*H[{0, -1}, y] - (32*I)*Pi*H[{0, 0}, y] + 4*H[{-1, -1, 0}, y] - 16*H[{-1, 0, 0}, y] - 12*H[{0, -1, 0}, y] + 32*H[{0, 0, 0}, y] + 6*Zeta[3], (-52*Pi^4)/45 + ((16*I)/3)*Pi^3*H[{-1}, y] - ((32*I)/3)*Pi^3*H[{0}, y] + (22*Pi^2*H[{-1, -1}, y])/3 - (80*Pi^2*H[{-1, 0}, y])/3 - 22*Pi^2*H[{0, -1}, y] + (160*Pi^2*H[{0, 0}, y])/3 - (4*I)*Pi*H[{-1, -1, -1}, y] + (16*I)*Pi*H[{-1, -1, 0}, y] + (24*I)*Pi*H[{-1, 0, -1}, y] - (64*I)*Pi*H[{-1, 0, 0}, y] + (12*I)*Pi*H[{0, -1, -1}, y] - (48*I)*Pi*H[{0, -1, 0}, y] - (48*I)*Pi*H[{0, 0, -1}, y] + (128*I)*Pi*H[{0, 0, 0}, y] + 4*H[{-1, -1, -1, 0}, y] - 16*H[{-1, -1, 0, 0}, y] - 24*H[{-1, 0, -1, 0}, y] + 64*H[{-1, 0, 0, 0}, y] - 12*H[{0, -1, -1, 0}, y] + 48*H[{0, -1, 0, 0}, y] + 48*H[{0, 0, -1, 0}, y] - 128*H[{0, 0, 0, 0}, y] + (40*I)*Pi*Zeta[3] + 28*H[{-1}, y]*Zeta[3] - 40*H[{0}, y]*Zeta[3]}, {1/8, (I/2)*Pi - H[{0}, y]/2, (-3*Pi^2)/4 + I*Pi*H[{-1}, y] - (2*I)*Pi*H[{0}, y] - H[{-1, 0}, y] + 2*H[{0, 0}, y], (-I/3)*Pi^3 - (5*Pi^2*H[{-1}, y])/3 + 3*Pi^2*H[{0}, y] + (2*I)*Pi*H[{-1, -1}, y] - (4*I)*Pi*H[{-1, 0}, y] - (4*I)*Pi*H[{0, -1}, y] + (8*I)*Pi*H[{0, 0}, y] - 2*H[{-1, -1, 0}, y] + 4*H[{-1, 0, 0}, y] + 4*H[{0, -1, 0}, y] - 8*H[{0, 0, 0}, y] - Zeta[3], (-4*Pi^4)/15 - ((2*I)/3)*Pi^3*H[{-1}, y] + ((4*I)/3)*Pi^3*H[{0}, y] - (10*Pi^2*H[{-1, -1}, y])/3 + 6*Pi^2*H[{-1, 0}, y] + (20*Pi^2*H[{0, -1}, y])/3 - 12*Pi^2*H[{0, 0}, y] + (4*I)*Pi*H[{-1, -1, -1}, y] - (8*I)*Pi*H[{-1, -1, 0}, y] - (8*I)*Pi*H[{-1, 0, -1}, y] + (16*I)*Pi*H[{-1, 0, 0}, y] - (8*I)*Pi*H[{0, -1, -1}, y] + (16*I)*Pi*H[{0, -1, 0}, y] + (16*I)*Pi*H[{0, 0, -1}, y] - (32*I)*Pi*H[{0, 0, 0}, y] - 4*H[{-1, -1, -1, 0}, y] + 8*H[{-1, -1, 0, 0}, y] + 8*H[{-1, 0, -1, 0}, y] - 16*H[{-1, 0, 0, 0}, y] + 8*H[{0, -1, -1, 0}, y] - 16*H[{0, -1, 0, 0}, y] - 16*H[{0, 0, -1, 0}, y] + 32*H[{0, 0, 0, 0}, y] - (4*I)*Pi*Zeta[3] - 4*H[{-1}, y]*Zeta[3] + 4*H[{0}, y]*Zeta[3]}, {0, 0, 0, (Pi^2*H[{-1}, y])/3 + (2*I)*Pi*H[{-1, -1}, y] - 2*H[{-1, -1, 0}, y], -4*Pi^2*H[{-1, -1}, y] + (2*Pi^2*H[{0, -1}, y])/3 - (8*I)*Pi*H[{-1, -1, 0}, y] - (2*I)*Pi*H[{-1, 0, -1}, y] + (4*I)*Pi*H[{0, -1, -1}, y] + 8*H[{-1, -1, 0, 0}, y] + 2*H[{-1, 0, -1, 0}, y] - 4*H[{0, -1, -1, 0}, y] + 4*H[{-1}, y]*Zeta[3]}, {0, (-I/2)*Pi + H[{0}, y]/2, (13*Pi^2)/12 - (I/2)*Pi*H[{-1}, y] + (2*I)*Pi*H[{0}, y] + H[{-1, 0}, y]/2 - 2*H[{0, 0}, y], ((2*I)/3)*Pi^3 + (13*Pi^2*H[{-1}, y])/12 - (10*Pi^2*H[{0}, y])/3 + (I/2)*Pi*H[{-1, -1}, y] + (2*I)*Pi*H[{-1, 0}, y] + (4*I)*Pi*H[{0, -1}, y] - (8*I)*Pi*H[{0, 0}, y] - H[{-1, -1, 0}, y]/2 - 2*H[{-1, 0, 0}, y] - 4*H[{0, -1, 0}, y] + 8*H[{0, 0, 0}, y] + (11*Zeta[3])/2, Pi^4/20 + ((2*I)/3)*Pi^3*H[{-1}, y] - ((8*I)/3)*Pi^3*H[{0}, y] - (13*Pi^2*H[{-1, -1}, y])/12 - (10*Pi^2*H[{-1, 0}, y])/3 - (20*Pi^2*H[{0, -1}, y])/3 + (40*Pi^2*H[{0, 0}, y])/3 - (I/2)*Pi*H[{-1, -1, -1}, y] - (2*I)*Pi*H[{-1, -1, 0}, y] + (2*I)*Pi*H[{-1, 0, -1}, y] - (8*I)*Pi*H[{-1, 0, 0}, y] + (8*I)*Pi*H[{0, -1, -1}, y] - (16*I)*Pi*H[{0, -1, 0}, y] - (14*I)*Pi*H[{0, 0, -1}, y] + (32*I)*Pi*H[{0, 0, 0}, y] + H[{-1, -1, -1, 0}, y]/2 + 2*H[{-1, -1, 0, 0}, y] - 2*H[{-1, 0, -1, 0}, y] + 8*H[{-1, 0, 0, 0}, y] - 8*H[{0, -1, -1, 0}, y] + 16*H[{0, -1, 0, 0}, y] + 14*H[{0, 0, -1, 0}, y] - 32*H[{0, 0, 0, 0}, y] + (Pi*(Pi^3 + (600*I)*Zeta[3]))/60 + (11*H[{-1}, y]*Zeta[3])/2 - 10*H[{0}, y]*Zeta[3]}, {0, 0, 0, (Pi^2*H[{-1}, y])/3 - I*Pi*H[{-1, -1}, y] + I*Pi*H[{-1, 0}, y] - I*Pi*H[{1, 0}, y] + H[{-1, -1, 0}, y] - H[{-1, 0, 0}, y] + H[{1, 0, 0}, y], (-I/6)*Pi^3*H[{-1}, y] + (I/6)*Pi^3*H[{1}, y] + (3*Pi^2*H[{-1, -1}, y])/2 - (11*Pi^2*H[{-1, 0}, y])/6 + (2*Pi^2*H[{0, -1}, y])/3 + (11*Pi^2*H[{1, 0}, y])/6 - (3*I)*Pi*H[{-1, -1, -1}, y] + (4*I)*Pi*H[{-1, -1, 0}, y] + (4*I)*Pi*H[{-1, 0, -1}, y] - (6*I)*Pi*H[{-1, 0, 0}, y] - (2*I)*Pi*H[{0, -1, -1}, y] + (2*I)*Pi*H[{0, -1, 0}, y] - (2*I)*Pi*H[{0, 1, 0}, y] - (2*I)*Pi*H[{1, 0, -1}, y] + (6*I)*Pi*H[{1, 0, 0}, y] + 3*H[{-1, -1, -1, 0}, y] - 4*H[{-1, -1, 0, 0}, y] - 4*H[{-1, 0, -1, 0}, y] + 6*H[{-1, 0, 0, 0}, y] + 2*H[{0, -1, -1, 0}, y] - 2*H[{0, -1, 0, 0}, y] + 2*H[{0, 1, 0, 0}, y] + 2*H[{1, 0, -1, 0}, y] - 6*H[{1, 0, 0, 0}, y] + H[{-1}, y]*Zeta[3] + 3*H[{1}, y]*Zeta[3]}, {0, 0, (I/2)*Pi*H[{-1}, y] - H[{-1, 0}, y]/2, (-5*Pi^2*H[{-1}, y])/12 + (I/2)*Pi*H[{-1, -1}, y] - I*Pi*H[{-1, 0}, y] - I*Pi*H[{0, -1}, y] - I*Pi*H[{1, 0}, y] - H[{-1, -1, 0}, y]/2 + H[{-1, 0, 0}, y] + H[{0, -1, 0}, y] + H[{1, 0, 0}, y], (-5*Pi^2*H[{-1, -1}, y])/12 + (5*Pi^2*H[{-1, 0}, y])/6 + (11*Pi^2*H[{0, -1}, y])/6 + (11*Pi^2*H[{1, 0}, y])/6 + (I/2)*Pi*H[{-1, -1, -1}, y] - I*Pi*H[{-1, -1, 0}, y] - I*Pi*H[{-1, 0, -1}, y] + (2*I)*Pi*H[{-1, 0, 0}, y] - (4*I)*Pi*H[{0, -1, -1}, y] + (5*I)*Pi*H[{0, -1, 0}, y] + (2*I)*Pi*H[{0, 0, -1}, y] - I*Pi*H[{0, 1, 0}, y] - (2*I)*Pi*H[{1, 0, -1}, y] + (6*I)*Pi*H[{1, 0, 0}, y] - H[{-1, -1, -1, 0}, y]/2 + H[{-1, -1, 0, 0}, y] + H[{-1, 0, -1, 0}, y] - 2*H[{-1, 0, 0, 0}, y] + 4*H[{0, -1, -1, 0}, y] - 5*H[{0, -1, 0, 0}, y] - 2*H[{0, 0, -1, 0}, y] + H[{0, 1, 0, 0}, y] + 2*H[{1, 0, -1, 0}, y] - 6*H[{1, 0, 0, 0}, y] - H[{1}, y]*((-I/6)*Pi^3 - 3*Zeta[3]) - (I/6)*H[{-1}, y]*(Pi^3 - (3*I)*Zeta[3])}, {0, 0, I*Pi*H[{0}, y] - H[{0, 0}, y], (-I/6)*Pi^3 - (11*Pi^2*H[{0}, y])/6 + (2*I)*Pi*H[{0, -1}, y] - (6*I)*Pi*H[{0, 0}, y] - 2*H[{0, -1, 0}, y] + 6*H[{0, 0, 0}, y] - 3*Zeta[3], (169*Pi^4)/360 + (I/3)*Pi^3*H[{0}, y] - (11*Pi^2*H[{0, -1}, y])/3 + 9*Pi^2*H[{0, 0}, y] + (8*I)*Pi*H[{0, -1, -1}, y] - (10*I)*Pi*H[{0, -1, 0}, y] - (12*I)*Pi*H[{0, 0, -1}, y] + (28*I)*Pi*H[{0, 0, 0}, y] + (4*I)*Pi*H[{0, 1, 0}, y] - 8*H[{0, -1, -1, 0}, y] + 10*H[{0, -1, 0, 0}, y] + 12*H[{0, 0, -1, 0}, y] - 28*H[{0, 0, 0, 0}, y] - 4*H[{0, 1, 0, 0}, y] + I*Pi*Zeta[3] - H[{0}, y]*Zeta[3]}, {0, 0, 0, 0, ((2*I)/3)*Pi^3*H[{-1}, y] + (5*Pi^2*H[{-1, -1}, y])/6 - (2*Pi^2*H[{-1, 0}, y])/3 - I*Pi*H[{-1, -1, -1}, y] + (2*I)*Pi*H[{-1, -1, 0}, y] - I*Pi*H[{-1, 0, -1}, y] + H[{-1, -1, -1, 0}, y] - 2*H[{-1, -1, 0, 0}, y] + H[{-1, 0, -1, 0}, y] - 5*H[{-1}, y]*Zeta[3]}, {-5/24, ((-5*I)/6)*Pi + (5*H[{0}, y])/6, (14*Pi^2)/9 - I*Pi*H[{-1}, y] + ((10*I)/3)*Pi*H[{0}, y] + H[{-1, 0}, y] - (10*H[{0, 0}, y])/3, ((16*I)/9)*Pi^3 + (8*Pi^2*H[{-1}, y])/3 - (56*Pi^2*H[{0}, y])/9 - (2*I)*Pi*H[{-1, -1}, y] + (6*I)*Pi*H[{-1, 0}, y] + (4*I)*Pi*H[{0, -1}, y] - ((40*I)/3)*Pi*H[{0, 0}, y] + 2*H[{-1, -1, 0}, y] - 6*H[{-1, 0, 0}, y] - 4*H[{0, -1, 0}, y] + (40*H[{0, 0, 0}, y])/3 + (7*Zeta[3])/6, (-29*Pi^4)/20 + (3*I)*Pi^3*H[{-1}, y] - ((64*I)/9)*Pi^3*H[{0}, y] + 6*Pi^2*H[{-1, -1}, y] - (37*Pi^2*H[{-1, 0}, y])/3 - (32*Pi^2*H[{0, -1}, y])/3 + (224*Pi^2*H[{0, 0}, y])/9 - (6*I)*Pi*H[{-1, -1, -1}, y] + (14*I)*Pi*H[{-1, -1, 0}, y] + (10*I)*Pi*H[{-1, 0, -1}, y] - (28*I)*Pi*H[{-1, 0, 0}, y] + (8*I)*Pi*H[{0, -1, -1}, y] - (24*I)*Pi*H[{0, -1, 0}, y] - (16*I)*Pi*H[{0, 0, -1}, y] + ((160*I)/3)*Pi*H[{0, 0, 0}, y] + 6*H[{-1, -1, -1, 0}, y] - 14*H[{-1, -1, 0, 0}, y] - 10*H[{-1, 0, -1, 0}, y] + 28*H[{-1, 0, 0, 0}, y] - 8*H[{0, -1, -1, 0}, y] + 24*H[{0, -1, 0, 0}, y] + 16*H[{0, 0, -1, 0}, y] - (160*H[{0, 0, 0, 0}, y])/3 + ((14*I)/3)*Pi*Zeta[3] - (14*H[{0}, y]*Zeta[3])/3}, {0, 0, 0, (Pi^2*H[{-1}, y])/3 + (2*I)*Pi*H[{-1, -1}, y] - I*Pi*H[{0, -1}, y] - 2*H[{-1, -1, 0}, y] + H[{0, -1, 0}, y], ((4*I)/3)*Pi^3*H[{-1}, y] - (7*Pi^2*H[{-1, -1}, y])/3 - (4*Pi^2*H[{-1, 0}, y])/3 + (5*Pi^2*H[{0, -1}, y])/6 + (10*I)*Pi*H[{-1, -1, -1}, y] - (8*I)*Pi*H[{-1, -1, 0}, y] - (4*I)*Pi*H[{-1, 0, -1}, y] - (7*I)*Pi*H[{0, -1, -1}, y] + (4*I)*Pi*H[{0, -1, 0}, y] + (2*I)*Pi*H[{0, 0, -1}, y] - 10*H[{-1, -1, -1, 0}, y] + 8*H[{-1, -1, 0, 0}, y] + 4*H[{-1, 0, -1, 0}, y] + 7*H[{0, -1, -1, 0}, y] - 4*H[{0, -1, 0, 0}, y] - 2*H[{0, 0, -1, 0}, y] + 10*H[{-1}, y]*Zeta[3]}}

==> 3loopresults.txt <==
{{1/8, 0, 0, 0, 0, 0, 0}, {1/8, 0, Pi^2/12, Zeta[3], (4*Pi^4)/45, (2*(Pi^2*Zeta[3] + 27*Zeta[5]))/3, ((229*Pi^6)/945 + 8*Zeta[3]^2)/2}, {-1/6, 0, -Pi^2/3, (-16*Zeta[3])/3, (-37*Pi^4)/45, (-16*(2*Pi^2*Zeta[3] + 39*Zeta[5]))/3, (-2318*Pi^6)/945 - (256*Zeta[3]^2)/3}, {1, 0, 0, 8*Zeta[3], (-2*Pi^4)/5, 144*Zeta[5], (-4*Pi^6)/7 + 32*Zeta[3]^2}, {0, H[{1}, x]/4, H[{0, 1}, x]/4 + H[{1, 1}, x]/2, H[{0, 0, 1}, x]/4 + H[{0, 1, 1}, x]/2 + H[{1, 0, 1}, x]/2 + H[{1, 1, 1}, x], H[{0, 0, 0, 1}, x]/4 + H[{0, 0, 1, 1}, x]/2 + H[{0, 1, 0, 1}, x]/2 + H[{0, 1, 1, 1}, x] + H[{1, 0, 0, 1}, x]/2 + H[{1, 0, 1, 1}, x] + H[{1, 1, 0, 1}, x] + 2*H[{1, 1, 1, 1}, x], H[{0, 0, 0, 0, 1}, x]/4 + H[{0, 0, 0, 1, 1}, x]/2 + H[{0, 0, 1, 0, 1}, x]/2 + H[{0, 0, 1, 1, 1}, x] + H[{0, 1, 0, 0, 1}, x]/2 + H[{0, 1, 0, 1, 1}, x] + H[{0, 1, 1, 0, 1}, x] + 2*H[{0, 1, 1, 1, 1}, x] + H[{1, 0, 0, 0, 1}, x]/2 + H[{1, 0, 0, 1, 1}, x] + H[{1, 0, 1, 0, 1}, x] + 2*H[{1, 0, 1, 1, 1}, x] + H[{1, 1, 0, 0, 1}, x] + 2*H[{1, 1, 0, 1, 1}, x] + 2*H[{1, 1, 1, 0, 1}, x] + 4*H[{1, 1, 1, 1, 1}, x], H[{0, 0, 0, 0, 0, 1}, x]/4 + H[{0, 0, 0, 0, 1, 1}, x]/2 + H[{0, 0, 0, 1, 0, 1}, x]/2 + H[{0, 0, 0, 1, 1, 1}, x] + H[{0, 0, 1, 0, 0, 1}, x]/2 + H[{0, 0, 1, 0, 1, 1}, x] + H[{0, 0, 1, 1, 0, 1}, x] + 2*H[{0, 0, 1, 1, 1, 1}, x] + H[{0, 1, 0, 0, 0, 1}, x]/2 + H[{0, 1, 0, 0, 1, 1}, x] + H[{0, 1, 0, 1, 0, 1}, x] + 2*H[{0, 1, 0, 1, 1, 1}, x] + H[{0, 1, 1, 0, 0, 1}, x] + 2*H[{0, 1, 1, 0, 1, 1}, x] + 2*H[{0, 1, 1, 1, 0, 1}, x] + 4*H[{0, 1, 1, 1, 1, 1}, x] + H[{1, 0, 0, 0, 0, 1}, x]/2 + H[{1, 0, 0, 0, 1, 1}, x] + H[{1, 0, 0, 1, 0, 1}, x] + 2*H[{1, 0, 0, 1, 1, 1}, x] + H[{1, 0, 1, 0, 0, 1}, x] + 2*H[{1, 0, 1, 0, 1, 1}, x] + 2*H[{1, 0, 1, 1, 0, 1}, x] + 4*H[{1, 0, 1, 1, 1, 1}, x] + H[{1, 1, 0, 0, 0, 1}, x] + 2*H[{1, 1, 0, 0, 1, 1}, x] + 2*H[{1, 1, 0, 1, 0, 1}, x] + 4*H[{1, 1, 0, 1, 1, 1}, x] + 2*H[{1, 1, 1, 0, 0, 1}, x] + 4*H[{1, 1, 1, 0, 1, 1}, x] + 4*H[{1, 1, 1, 1, 0, 1}, x] + 8*H[{1, 1, 1, 1, 1, 1}, x]}, {0, H[{1}, x], H[{0, 1}, x] + 6*H[{1, 1}, x], Pi^2*H[{1}, x] + H[{0, 0, 1}, x] + 6*H[{0, 1, 1}, x] + 12*H[{1, 0, 1}, x] + 36*H[{1, 1, 1}, x], Pi^2*H[{0, 1}, x] + 6*Pi^2*H[{1, 1}, x] + H[{0, 0, 0, 1}, x] + 6*H[{0, 0, 1, 1}, x] + 12*H[{0, 1, 0, 1}, x] + 36*H[{0, 1, 1, 1}, x] + 12*H[{1, 0, 0, 1}, x] + 72*H[{1, 0, 1, 1}, x] + 72*H[{1, 1, 0, 1}, x] + 216*H[{1, 1, 1, 1}, x] - 10*H[{1}, x]*Zeta[3], (23*Pi^4*H[{1}, x])/30 + Pi^2*H[{0, 0, 1}, x] + 6*Pi^2*H[{0, 1, 1}, x] + 12*Pi^2*H[{1, 0, 1}, x] + 36*Pi^2*H[{1, 1, 1}, x] + H[{0, 0, 0, 0, 1}, x] + 6*H[{0, 0, 0, 1, 1}, x] + 12*H[{0, 0, 1, 0, 1}, x] + 36*H[{0, 0, 1, 1, 1}, x] + 12*H[{0, 1, 0, 0, 1}, x] + 72*H[{0, 1, 0, 1, 1}, x] + 72*H[{0, 1, 1, 0, 1}, x] + 216*H[{0, 1, 1, 1, 1}, x] + 12*H[{1, 0, 0, 0, 1}, x] + 72*H[{1, 0, 0, 1, 1}, x] + 144*H[{1, 0, 1, 0, 1}, x] + 432*H[{1, 0, 1, 1, 1}, x] + 72*H[{1, 1, 0, 0, 1}, x] + 432*H[{1, 1, 0, 1, 1}, x] + 432*H[{1, 1, 1, 0, 1}, x] + 1296*H[{1, 1, 1, 1, 1}, x] - 10*H[{0, 1}, x]*Zeta[3] - 60*H[{1, 1}, x]*Zeta[3], (23*Pi^4*H[{0, 1}, x])/30 + (23*Pi^4*H[{1, 1}, x])/5 + Pi^2*H[{0, 0, 0, 1}, x] + 6*Pi^2*H[{0, 0, 1, 1}, x] + 12*Pi^2*H[{0, 1, 0, 1}, x] + 36*Pi^2*H[{0, 1, 1, 1}, x] + 12*Pi^2*H[{1, 0, 0, 1}, x] + 72*Pi^2*H[{1, 0, 1, 1}, x] + 72*Pi^2*H[{1, 1, 0, 1}, x] + 216*Pi^2*H[{1, 1, 1, 1}, x] + H[{0, 0, 0, 0, 0, 1}, x] + 6*H[{0, 0, 0, 0, 1, 1}, x] + 12*H[{0, 0, 0, 1, 0, 1}, x] + 36*H[{0, 0, 0, 1, 1, 1}, x] + 12*H[{0, 0, 1, 0, 0, 1}, x] + 72*H[{0, 0, 1, 0, 1, 1}, x] + 72*H[{0, 0, 1, 1, 0, 1}, x] + 216*H[{0, 0, 1, 1, 1, 1}, x] + 12*H[{0, 1, 0, 0, 0, 1}, x] + 72*H[{0, 1, 0, 0, 1, 1}, x] + 144*H[{0, 1, 0, 1, 0, 1}, x] + 432*H[{0, 1, 0, 1, 1, 1}, x] + 72*H[{0, 1, 1, 0, 0, 1}, x] + 432*H[{0, 1, 1, 0, 1, 1}, x] + 432*H[{0, 1, 1, 1, 0, 1}, x] + 1296*H[{0, 1, 1, 1, 1, 1}, x] + 12*H[{1, 0, 0, 0, 0, 1}, x] + 72*H[{1, 0, 0, 0, 1, 1}, x] + 144*H[{1, 0, 0, 1, 0, 1}, x] + 432*H[{1, 0, 0, 1, 1, 1}, x] + 144*H[{1, 0, 1, 0, 0, 1}, x] + 864*H[{1, 0, 1, 0, 1, 1}, x] + 864*H[{1, 0, 1, 1, 0, 1}, x] + 2592*H[{1, 0, 1, 1, 1, 1}, x] + 72*H[{1, 1, 0, 0, 0, 1}, x] + 432*H[{1, 1, 0, 0, 1, 1}, x] + 864*H[{1, 1, 0, 1, 0, 1}, x] + 2592*H[{1, 1, 0, 1, 1, 1}, x] + 432*H[{1, 1, 1, 0, 0, 1}, x] + 2592*H[{1, 1, 1, 0, 1, 1}, x] + 2592*H[{1, 1, 1, 1, 0, 1}, x] + 7776*H[{1, 1, 1, 1, 1, 1}, x] - 10*Pi^2*H[{1}, x]*Zeta[3] - 10*H[{0, 0, 1}, x]*Zeta[3] - 60*H[{0, 1, 1}, x]*Zeta[3] - 120*H[{1, 0, 1}, x]*Zeta[3] - 360*H[{1, 1, 1}, x]*Zeta[3] - 54*H[{1}, x]*Zeta[5]}, {-1/2, -H[{1}, x], -Pi^2/2 - 4*H[{0, 1}, x] - 6*H[{1, 1}, x], -(Pi^2*H[{1}, x]) - 4*H[{0, 0, 1}, x] - 24*H[{0, 1, 1}, x] - 12*H[{1, 0, 1}, x] - 36*H[{1, 1, 1}, x] + 5*Zeta[3], (-23*Pi^4)/60 - 4*Pi^2*H[{0, 1}, x] - 6*Pi^2*H[{1, 1}, x] - 4*H[{0, 0, 0, 1}, x] - 24*H[{0, 0, 1, 1}, x] - 48*H[{0, 1, 0, 1}, x] - 144*H[{0, 1, 1, 1}, x] - 12*H[{1, 0, 0, 1}, x] - 72*H[{1, 0, 1, 1}, x] - 72*H[{1, 1, 0, 1}, x] - 216*H[{1, 1, 1, 1}, x] + 10*H[{1}, x]*Zeta[3], (-23*Pi^4*H[{1}, x])/30 - 4*Pi^2*H[{0, 0, 1}, x] - 24*Pi^2*H[{0, 1, 1}, x] - 12*Pi^2*H[{1, 0, 1}, x] - 36*Pi^2*H[{1, 1, 1}, x] - 4*H[{0, 0, 0, 0, 1}, x] - 24*H[{0, 0, 0, 1, 1}, x] - 48*H[{0, 0, 1, 0, 1}, x] - 144*H[{0, 0, 1, 1, 1}, x] - 48*H[{0, 1, 0, 0, 1}, x] - 288*H[{0, 1, 0, 1, 1}, x] - 288*H[{0, 1, 1, 0, 1}, x] - 864*H[{0, 1, 1, 1, 1}, x] - 12*H[{1, 0, 0, 0, 1}, x] - 72*H[{1, 0, 0, 1, 1}, x] - 144*H[{1, 0, 1, 0, 1}, x] - 432*H[{1, 0, 1, 1, 1}, x] - 72*H[{1, 1, 0, 0, 1}, x] - 432*H[{1, 1, 0, 1, 1}, x] - 432*H[{1, 1, 1, 0, 1}, x] - 1296*H[{1, 1, 1, 1, 1}, x] + 5*Pi^2*Zeta[3] + 40*H[{0, 1}, x]*Zeta[3] + 60*H[{1, 1}, x]*Zeta[3] + 27*Zeta[5], (-361*Pi^6)/1260 - (46*Pi^4*H[{0, 1}, x])/15 - (23*Pi^4*H[{1, 1}, x])/5 - 4*Pi^2*H[{0, 0, 0, 1}, x] - 24*Pi^2*H[{0, 0, 1, 1}, x] - 48*Pi^2*H[{0, 1, 0, 1}, x] - 144*Pi^2*H[{0, 1, 1, 1}, x] - 12*Pi^2*H[{1, 0, 0, 1}, x] - 72*Pi^2*H[{1, 0, 1, 1}, x] - 72*Pi^2*H[{1, 1, 0, 1}, x] - 216*Pi^2*H[{1, 1, 1, 1}, x] - 4*H[{0, 0, 0, 0, 0, 1}, x] - 24*H[{0, 0, 0, 0, 1, 1}, x] - 48*H[{0, 0, 0, 1, 0, 1}, x] - 144*H[{0, 0, 0, 1, 1, 1}, x] - 48*H[{0, 0, 1, 0, 0, 1}, x] - 288*H[{0, 0, 1, 0, 1, 1}, x] - 288*H[{0, 0, 1, 1, 0, 1}, x] - 864*H[{0, 0, 1, 1, 1, 1}, x] - 48*H[{0, 1, 0, 0, 0, 1}, x] - 288*H[{0, 1, 0, 0, 1, 1}, x] - 576*H[{0, 1, 0, 1, 0, 1}, x] - 1728*H[{0, 1, 0, 1, 1, 1}, x] - 288*H[{0, 1, 1, 0, 0, 1}, x] - 1728*H[{0, 1, 1, 0, 1, 1}, x] - 1728*H[{0, 1, 1, 1, 0, 1}, x] - 5184*H[{0, 1, 1, 1, 1, 1}, x] - 12*H[{1, 0, 0, 0, 0, 1}, x] - 72*H[{1, 0, 0, 0, 1, 1}, x] - 144*H[{1, 0, 0, 1, 0, 1}, x] - 432*H[{1, 0, 0, 1, 1, 1}, x] - 144*H[{1, 0, 1, 0, 0, 1}, x] - 864*H[{1, 0, 1, 0, 1, 1}, x] - 864*H[{1, 0, 1, 1, 0, 1}, x] - 2592*H[{1, 0, 1, 1, 1, 1}, x] - 72*H[{1, 1, 0, 0, 0, 1}, x] - 432*H[{1, 1, 0, 0, 1, 1}, x] - 864*H[{1, 1, 0, 1, 0, 1}, x] - 2592*H[{1, 1, 0, 1, 1, 1}, x] - 432*H[{1, 1, 1, 0, 0, 1}, x] - 2592*H[{1, 1, 1, 0, 1, 1}, x] - 2592*H[{1, 1, 1, 1, 0, 1}, x] - 7776*H[{1, 1, 1, 1, 1, 1}, x] + 10*Pi^2*H[{1}, x]*Zeta[3] + 40*H[{0, 0, 1}, x]*Zeta[3] + 240*H[{0, 1, 1}, x]*Zeta[3] + 120*H[{1, 0, 1}, x]*Zeta[3] + 360*H[{1, 1, 1}, x]*Zeta[3] - 25*Zeta[3]^2 + 54*H[{1}, x]*Zeta[5]}, {0, -H[{1}, x]/2, -H[{0, 1}, x]/2 - 2*H[{1, 1}, x], -(Pi^2*H[{1}, x])/6 - H[{0, 0, 1}, x]/2 - 2*H[{0, 1, 1}, x] - 3*H[{1, 0, 1}, x] - 8*H[{1, 1, 1}, x], -(Pi^2*H[{0, 1}, x])/6 - (2*Pi^2*H[{1, 1}, x])/3 - H[{0, 0, 0, 1}, x]/2 - 2*H[{0, 0, 1, 1}, x] - 3*H[{0, 1, 0, 1}, x] - 8*H[{0, 1, 1, 1}, x] - 3*H[{1, 0, 0, 1}, x] - 12*H[{1, 0, 1, 1}, x] - 12*H[{1, 1, 0, 1}, x] - 32*H[{1, 1, 1, 1}, x] + H[{1}, x]*Zeta[3], -(Pi^4*H[{1}, x])/20 - (Pi^2*H[{0, 0, 1}, x])/6 - (2*Pi^2*H[{0, 1, 1}, x])/3 - Pi^2*H[{1, 0, 1}, x] - (8*Pi^2*H[{1, 1, 1}, x])/3 - H[{0, 0, 0, 0, 1}, x]/2 - 2*H[{0, 0, 0, 1, 1}, x] - 3*H[{0, 0, 1, 0, 1}, x] - 8*H[{0, 0, 1, 1, 1}, x] - 3*H[{0, 1, 0, 0, 1}, x] - 12*H[{0, 1, 0, 1, 1}, x] - 12*H[{0, 1, 1, 0, 1}, x] - 32*H[{0, 1, 1, 1, 1}, x] - 3*H[{1, 0, 0, 0, 1}, x] - 12*H[{1, 0, 0, 1, 1}, x] - 18*H[{1, 0, 1, 0, 1}, x] - 48*H[{1, 0, 1, 1, 1}, x] - 12*H[{1, 1, 0, 0, 1}, x] - 48*H[{1, 1, 0, 1, 1}, x] - 48*H[{1, 1, 1, 0, 1}, x] - 128*H[{1, 1, 1, 1, 1}, x] + H[{0, 1}, x]*Zeta[3] + 4*H[{1, 1}, x]*Zeta[3], -(Pi^4*H[{0, 1}, x])/20 - (Pi^4*H[{1, 1}, x])/5 - (Pi^2*H[{0, 0, 0, 1}, x])/6 - (2*Pi^2*H[{0, 0, 1, 1}, x])/3 - Pi^2*H[{0, 1, 0, 1}, x] - (8*Pi^2*H[{0, 1, 1, 1}, x])/3 - Pi^2*H[{1, 0, 0, 1}, x] - 4*Pi^2*H[{1, 0, 1, 1}, x] - 4*Pi^2*H[{1, 1, 0, 1}, x] - (32*Pi^2*H[{1, 1, 1, 1}, x])/3 - H[{0, 0, 0, 0, 0, 1}, x]/2 - 2*H[{0, 0, 0, 0, 1, 1}, x] - 3*H[{0, 0, 0, 1, 0, 1}, x] - 8*H[{0, 0, 0, 1, 1, 1}, x] - 3*H[{0, 0, 1, 0, 0, 1}, x] - 12*H[{0, 0, 1, 0, 1, 1}, x] - 12*H[{0, 0, 1, 1, 0, 1}, x] - 32*H[{0, 0, 1, 1, 1, 1}, x] - 3*H[{0, 1, 0, 0, 0, 1}, x] - 12*H[{0, 1, 0, 0, 1, 1}, x] - 18*H[{0, 1, 0, 1, 0, 1}, x] - 48*H[{0, 1, 0, 1, 1, 1}, x] - 12*H[{0, 1, 1, 0, 0, 1}, x] - 48*H[{0, 1, 1, 0, 1, 1}, x] - 48*H[{0, 1, 1, 1, 0, 1}, x] - 128*H[{0, 1, 1, 1, 1, 1}, x] - 3*H[{1, 0, 0, 0, 0, 1}, x] - 12*H[{1, 0, 0, 0, 1, 1}, x] - 18*H[{1, 0, 0, 1, 0, 1}, x] - 48*H[{1, 0, 0, 1, 1, 1}, x] - 18*H[{1, 0, 1, 0, 0, 1}, x] - 72*H[{1, 0, 1, 0, 1, 1}, x] - 72*H[{1, 0, 1, 1, 0, 1}, x] - 192*H[{1, 0, 1, 1, 1, 1}, x] - 12*H[{1, 1, 0, 0, 0, 1}, x] - 48*H[{1, 1, 0, 0, 1, 1}, x] - 72*H[{1, 1, 0, 1, 0, 1}, x] - 192*H[{1, 1, 0, 1, 1, 1}, x] - 48*H[{1, 1, 1, 0, 0, 1}, x] - 192*H[{1, 1, 1, 0, 1, 1}, x] - 192*H[{1, 1, 1, 1, 0, 1}, x] - 512*H[{1, 1, 1, 1, 1, 1}, x] + (Pi^2*H[{1}, x]*Zeta[3])/3 + H[{0, 0, 1}, x]*Zeta[3] + 4*H[{0, 1, 1}, x]*Zeta[3] + 6*H[{1, 0, 1}, x]*Zeta[3] + 16*H[{1, 1, 1}, x]*Zeta[3] + 3*H[{1}, x]*Zeta[5]}, {-1/2, -H[{1}, x], -Pi^2/6 - 2*H[{0, 1}, x] - 4*H[{1, 1}, x], -(Pi^2*H[{1}, x])/3 - 2*H[{0, 0, 1}, x] - 8*H[{0, 1, 1}, x] - 6*H[{1, 0, 1}, x] - 16*H[{1, 1, 1}, x] + Zeta[3], -Pi^4/20 - (2*Pi^2*H[{0, 1}, x])/3 - (4*Pi^2*H[{1, 1}, x])/3 - 2*H[{0, 0, 0, 1}, x] - 8*H[{0, 0, 1, 1}, x] - 12*H[{0, 1, 0, 1}, x] - 32*H[{0, 1, 1, 1}, x] - 6*H[{1, 0, 0, 1}, x] - 24*H[{1, 0, 1, 1}, x] - 24*H[{1, 1, 0, 1}, x] - 64*H[{1, 1, 1, 1}, x] + 2*H[{1}, x]*Zeta[3], -(Pi^4*H[{1}, x])/10 - (2*Pi^2*H[{0, 0, 1}, x])/3 - (8*Pi^2*H[{0, 1, 1}, x])/3 - 2*Pi^2*H[{1, 0, 1}, x] - (16*Pi^2*H[{1, 1, 1}, x])/3 - 2*H[{0, 0, 0, 0, 1}, x] - 8*H[{0, 0, 0, 1, 1}, x] - 12*H[{0, 0, 1, 0, 1}, x] - 32*H[{0, 0, 1, 1, 1}, x] - 12*H[{0, 1, 0, 0, 1}, x] - 48*H[{0, 1, 0, 1, 1}, x] - 48*H[{0, 1, 1, 0, 1}, x] - 128*H[{0, 1, 1, 1, 1}, x] - 6*H[{1, 0, 0, 0, 1}, x] - 24*H[{1, 0, 0, 1, 1}, x] - 36*H[{1, 0, 1, 0, 1}, x] - 96*H[{1, 0, 1, 1, 1}, x] - 24*H[{1, 1, 0, 0, 1}, x] - 96*H[{1, 1, 0, 1, 1}, x] - 96*H[{1, 1, 1, 0, 1}, x] - 256*H[{1, 1, 1, 1, 1}, x] + 4*H[{0, 1}, x]*Zeta[3] + 8*H[{1, 1}, x]*Zeta[3] + (Pi^2*Zeta[3] + 9*Zeta[5])/3, -(Pi^4*H[{0, 1}, x])/5 - (2*Pi^4*H[{1, 1}, x])/5 - (2*Pi^2*H[{0, 0, 0, 1}, x])/3 - (8*Pi^2*H[{0, 0, 1, 1}, x])/3 - 4*Pi^2*H[{0, 1, 0, 1}, x] - (32*Pi^2*H[{0, 1, 1, 1}, x])/3 - 2*Pi^2*H[{1, 0, 0, 1}, x] - 8*Pi^2*H[{1, 0, 1, 1}, x] - 8*Pi^2*H[{1, 1, 0, 1}, x] - (64*Pi^2*H[{1, 1, 1, 1}, x])/3 - 2*H[{0, 0, 0, 0, 0, 1}, x] - 8*H[{0, 0, 0, 0, 1, 1}, x] - 12*H[{0, 0, 0, 1, 0, 1}, x] - 32*H[{0, 0, 0, 1, 1, 1}, x] - 12*H[{0, 0, 1, 0, 0, 1}, x] - 48*H[{0, 0, 1, 0, 1, 1}, x] - 48*H[{0, 0, 1, 1, 0, 1}, x] - 128*H[{0, 0, 1, 1, 1, 1}, x] - 12*H[{0, 1, 0, 0, 0, 1}, x] - 48*H[{0, 1, 0, 0, 1, 1}, x] - 72*H[{0, 1, 0, 1, 0, 1}, x] - 192*H[{0, 1, 0, 1, 1, 1}, x] - 48*H[{0, 1, 1, 0, 0, 1}, x] - 192*H[{0, 1, 1, 0, 1, 1}, x] - 192*H[{0, 1, 1, 1, 0, 1}, x] - 512*H[{0, 1, 1, 1, 1, 1}, x] - 6*H[{1, 0, 0, 0, 0, 1}, x] - 24*H[{1, 0, 0, 0, 1, 1}, x] - 36*H[{1, 0, 0, 1, 0, 1}, x] - 96*H[{1, 0, 0, 1, 1, 1}, x] - 36*H[{1, 0, 1, 0, 0, 1}, x] - 144*H[{1, 0, 1, 0, 1, 1}, x] - 144*H[{1, 0, 1, 1, 0, 1}, x] - 384*H[{1, 0, 1, 1, 1, 1}, x] - 24*H[{1, 1, 0, 0, 0, 1}, x] - 96*H[{1, 1, 0, 0, 1, 1}, x] - 144*H[{1, 1, 0, 1, 0, 1}, x] - 384*H[{1, 1, 0, 1, 1, 1}, x] - 96*H[{1, 1, 1, 0, 0, 1}, x] - 384*H[{1, 1, 1, 0, 1, 1}, x] - 384*H[{1, 1, 1, 1, 0, 1}, x] - 1024*H[{1, 1, 1, 1, 1, 1}, x] + (2*Pi^2*H[{1}, x]*Zeta[3])/3 + 4*H[{0, 0, 1}, x]*Zeta[3] + 16*H[{0, 1, 1}, x]*Zeta[3] + 12*H[{1, 0, 1}, x]*Zeta[3] + 32*H[{1, 1, 1}, x]*Zeta[3] + ((-61*Pi^6)/1890 - 2*Zeta[3]^2)/2 + 6*H[{1}, x]*Zeta[5]}, {0, 0, H[{1, 1}, x], 2*H[{0, 1, 1}, x] + H[{1, 0, 1}, x] + 6*H[{1, 1, 1}, x], 4*H[{0, 0, 1, 1}, x] + 2*H[{0, 1, 0, 1}, x] + 12*H[{0, 1, 1, 1}, x] + H[{1, 0, 0, 1}, x] + 10*H[{1, 0, 1, 1}, x] + 6*H[{1, 1, 0, 1}, x] + 28*H[{1, 1, 1, 1}, x], 8*H[{0, 0, 0, 1, 1}, x] + 4*H[{0, 0, 1, 0, 1}, x] + 24*H[{0, 0, 1, 1, 1}, x] + 2*H[{0, 1, 0, 0, 1}, x] + 20*H[{0, 1, 0, 1, 1}, x] + 12*H[{0, 1, 1, 0, 1}, x] + 56*H[{0, 1, 1, 1, 1}, x] + H[{1, 0, 0, 0, 1}, x] + 18*H[{1, 0, 0, 1, 1}, x] + 10*H[{1, 0, 1, 0, 1}, x] + 52*H[{1, 0, 1, 1, 1}, x] + 6*H[{1, 1, 0, 0, 1}, x] + 44*H[{1, 1, 0, 1, 1}, x] + 28*H[{1, 1, 1, 0, 1}, x] + 120*H[{1, 1, 1, 1, 1}, x], 16*H[{0, 0, 0, 0, 1, 1}, x] + 8*H[{0, 0, 0, 1, 0, 1}, x] + 48*H[{0, 0, 0, 1, 1, 1}, x] + 4*H[{0, 0, 1, 0, 0, 1}, x] + 40*H[{0, 0, 1, 0, 1, 1}, x] + 24*H[{0, 0, 1, 1, 0, 1}, x] + 112*H[{0, 0, 1, 1, 1, 1}, x] + 2*H[{0, 1, 0, 0, 0, 1}, x] + 36*H[{0, 1, 0, 0, 1, 1}, x] + 20*H[{0, 1, 0, 1, 0, 1}, x] + 104*H[{0, 1, 0, 1, 1, 1}, x] + 12*H[{0, 1, 1, 0, 0, 1}, x] + 88*H[{0, 1, 1, 0, 1, 1}, x] + 56*H[{0, 1, 1, 1, 0, 1}, x] + 240*H[{0, 1, 1, 1, 1, 1}, x] + H[{1, 0, 0, 0, 0, 1}, x] + 34*H[{1, 0, 0, 0, 1, 1}, x] + 18*H[{1, 0, 0, 1, 0, 1}, x] + 100*H[{1, 0, 0, 1, 1, 1}, x] + 10*H[{1, 0, 1, 0, 0, 1}, x] + 84*H[{1, 0, 1, 0, 1, 1}, x] + 52*H[{1, 0, 1, 1, 0, 1}, x] + 232*H[{1, 0, 1, 1, 1, 1}, x] + 6*H[{1, 1, 0, 0, 0, 1}, x] + 76*H[{1, 1, 0, 0, 1, 1}, x] + 44*H[{1, 1, 0, 1, 0, 1}, x] + 216*H[{1, 1, 0, 1, 1, 1}, x] + 28*H[{1, 1, 1, 0, 0, 1}, x] + 184*H[{1, 1, 1, 0, 1, 1}, x] + 120*H[{1, 1, 1, 1, 0, 1}, x] + 496*H[{1, 1, 1, 1, 1, 1}, x]}, {-1/18, -H[{1}, x]/3, -Pi^2/9 - H[{0, 1}, x] - 2*H[{1, 1}, x], (-2*Pi^2*H[{1}, x])/3 - 3*H[{0, 0, 1}, x] - 6*H[{0, 1, 1}, x] - 6*H[{1, 0, 1}, x] - 12*H[{1, 1, 1}, x] - (16*Zeta[3])/9, (-37*Pi^4)/135 - 2*Pi^2*H[{0, 1}, x] - 4*Pi^2*H[{1, 1}, x] - 9*H[{0, 0, 0, 1}, x] - 18*H[{0, 0, 1, 1}, x] - 18*H[{0, 1, 0, 1}, x] - 36*H[{0, 1, 1, 1}, x] - 18*H[{1, 0, 0, 1}, x] - 36*H[{1, 0, 1, 1}, x] - 36*H[{1, 1, 0, 1}, x] - 72*H[{1, 1, 1, 1}, x] - (32*H[{1}, x]*Zeta[3])/3, (-74*Pi^4*H[{1}, x])/45 - 6*Pi^2*H[{0, 0, 1}, x] - 12*Pi^2*H[{0, 1, 1}, x] - 12*Pi^2*H[{1, 0, 1}, x] - 24*Pi^2*H[{1, 1, 1}, x] - 27*H[{0, 0, 0, 0, 1}, x] - 54*H[{0, 0, 0, 1, 1}, x] - 54*H[{0, 0, 1, 0, 1}, x] - 108*H[{0, 0, 1, 1, 1}, x] - 54*H[{0, 1, 0, 0, 1}, x] - 108*H[{0, 1, 0, 1, 1}, x] - 108*H[{0, 1, 1, 0, 1}, x] - 216*H[{0, 1, 1, 1, 1}, x] - 54*H[{1, 0, 0, 0, 1}, x] - 108*H[{1, 0, 0, 1, 1}, x] - 108*H[{1, 0, 1, 0, 1}, x] - 216*H[{1, 0, 1, 1, 1}, x] - 108*H[{1, 1, 0, 0, 1}, x] - 216*H[{1, 1, 0, 1, 1}, x] - 216*H[{1, 1, 1, 0, 1}, x] - 432*H[{1, 1, 1, 1, 1}, x] - 32*H[{0, 1}, x]*Zeta[3] - 64*H[{1, 1}, x]*Zeta[3] - (16*(2*Pi^2*Zeta[3] + 39*Zeta[5]))/9, (-74*Pi^4*H[{0, 1}, x])/15 - (148*Pi^4*H[{1, 1}, x])/15 - 18*Pi^2*H[{0, 0, 0, 1}, x] - 36*Pi^2*H[{0, 0, 1, 1}, x] - 36*Pi^2*H[{0, 1, 0, 1}, x] - 72*Pi^2*H[{0, 1, 1, 1}, x] - 36*Pi^2*H[{1, 0, 0, 1}, x] - 72*Pi^2*H[{1, 0, 1, 1}, x] - 72*Pi^2*H[{1, 1, 0, 1}, x] - 144*Pi^2*H[{1, 1, 1, 1}, x] - 81*H[{0, 0, 0, 0, 0, 1}, x] - 162*H[{0, 0, 0, 0, 1, 1}, x] - 162*H[{0, 0, 0, 1, 0, 1}, x] - 324*H[{0, 0, 0, 1, 1, 1}, x] - 162*H[{0, 0, 1, 0, 0, 1}, x] - 324*H[{0, 0, 1, 0, 1, 1}, x] - 324*H[{0, 0, 1, 1, 0, 1}, x] - 648*H[{0, 0, 1, 1, 1, 1}, x] - 162*H[{0, 1, 0, 0, 0, 1}, x] - 324*H[{0, 1, 0, 0, 1, 1}, x] - 324*H[{0, 1, 0, 1, 0, 1}, x] - 648*H[{0, 1, 0, 1, 1, 1}, x] - 324*H[{0, 1, 1, 0, 0, 1}, x] - 648*H[{0, 1, 1, 0, 1, 1}, x] - 648*H[{0, 1, 1, 1, 0, 1}, x] - 1296*H[{0, 1, 1, 1, 1, 1}, x] - 162*H[{1, 0, 0, 0, 0, 1}, x] - 324*H[{1, 0, 0, 0, 1, 1}, x] - 324*H[{1, 0, 0, 1, 0, 1}, x] - 648*H[{1, 0, 0, 1, 1, 1}, x] - 324*H[{1, 0, 1, 0, 0, 1}, x] - 648*H[{1, 0, 1, 0, 1, 1}, x] - 648*H[{1, 0, 1, 1, 0, 1}, x] - 1296*H[{1, 0, 1, 1, 1, 1}, x] - 324*H[{1, 1, 0, 0, 0, 1}, x] - 648*H[{1, 1, 0, 0, 1, 1}, x] - 648*H[{1, 1, 0, 1, 0, 1}, x] - 1296*H[{1, 1, 0, 1, 1, 1}, x] - 648*H[{1, 1, 1, 0, 0, 1}, x] - 1296*H[{1, 1, 1, 0, 1, 1}, x] - 1296*H[{1, 1, 1, 1, 0, 1}, x] - 2592*H[{1, 1, 1, 1, 1, 1}, x] - (64*Pi^2*H[{1}, x]*Zeta[3])/3 - 96*H[{0, 0, 1}, x]*Zeta[3] - 192*H[{0, 1, 1}, x]*Zeta[3] - 192*H[{1, 0, 1}, x]*Zeta[3] - 384*H[{1, 1, 1}, x]*Zeta[3] + ((-2318*Pi^6)/945 - (256*Zeta[3]^2)/3)/3 - 416*H[{1}, x]*Zeta[5]}, {-1/6, 0, -Pi^2/3, (-19*Zeta[3])/3, (-151*Pi^4)/180, (-38*Pi^2*Zeta[3])/3 - 215*Zeta[5], (-4729*Pi^6)/1890 - (361*Zeta[3]^2)/3, (-2869*Pi^4*Zeta[3])/90 - 430*Pi^2*Zeta[5] - 6217*Zeta[7]}, {0, 0, -Pi^2/12 + H[{0, 1}, x]/2, -(Pi^2*H[{1}, x])/12 + H[{0, 0, 1}, x]/2 + 3*H[{0, 1, 1}, x] + H[{1, 0, 1}, x]/2 - (5*Zeta[3])/2, (-37*Pi^4)/144 + (Pi^2*H[{0, 1}, x])/2 - (Pi^2*H[{1, 1}, x])/12 + H[{0, 0, 0, 1}, x]/2 + 3*H[{0, 0, 1, 1}, x] + 6*H[{0, 1, 0, 1}, x] + 18*H[{0, 1, 1, 1}, x] + H[{1, 0, 0, 1}, x]/2 + 3*H[{1, 0, 1, 1}, x] + H[{1, 1, 0, 1}, x]/2 - (5*H[{1}, x]*Zeta[3])/2, (-37*Pi^4*H[{1}, x])/144 + (Pi^2*H[{0, 0, 1}, x])/2 + 3*Pi^2*H[{0, 1, 1}, x] + (Pi^2*H[{1, 0, 1}, x])/2 - (Pi^2*H[{1, 1, 1}, x])/12 + H[{0, 0, 0, 0, 1}, x]/2 + 3*H[{0, 0, 0, 1, 1}, x] + 6*H[{0, 0, 1, 0, 1}, x] + 18*H[{0, 0, 1, 1, 1}, x] + 6*H[{0, 1, 0, 0, 1}, x] + 36*H[{0, 1, 0, 1, 1}, x] + 36*H[{0, 1, 1, 0, 1}, x] + 108*H[{0, 1, 1, 1, 1}, x] + H[{1, 0, 0, 0, 1}, x]/2 + 3*H[{1, 0, 0, 1, 1}, x] + 6*H[{1, 0, 1, 0, 1}, x] + 18*H[{1, 0, 1, 1, 1}, x] + H[{1, 1, 0, 0, 1}, x]/2 + 3*H[{1, 1, 0, 1, 1}, x] + H[{1, 1, 1, 0, 1}, x]/2 - 5*H[{0, 1}, x]*Zeta[3] - (5*H[{1, 1}, x]*Zeta[3])/2 + (-40*Pi^2*Zeta[3] - 735*Zeta[5])/12, (-57787*Pi^6)/90720 + (23*Pi^4*H[{0, 1}, x])/60 - (37*Pi^4*H[{1, 1}, x])/144 + (Pi^2*H[{0, 0, 0, 1}, x])/2 + 3*Pi^2*H[{0, 0, 1, 1}, x] + 6*Pi^2*H[{0, 1, 0, 1}, x] + 18*Pi^2*H[{0, 1, 1, 1}, x] + (Pi^2*H[{1, 0, 0, 1}, x])/2 + 3*Pi^2*H[{1, 0, 1, 1}, x] + (Pi^2*H[{1, 1, 0, 1}, x])/2 - (Pi^2*H[{1, 1, 1, 1}, x])/12 + H[{0, 0, 0, 0, 0, 1}, x]/2 + 3*H[{0, 0, 0, 0, 1, 1}, x] + 6*H[{0, 0, 0, 1, 0, 1}, x] + 18*H[{0, 0, 0, 1, 1, 1}, x] + 6*H[{0, 0, 1, 0, 0, 1}, x] + 36*H[{0, 0, 1, 0, 1, 1}, x] + 36*H[{0, 0, 1, 1, 0, 1}, x] + 108*H[{0, 0, 1, 1, 1, 1}, x] + 6*H[{0, 1, 0, 0, 0, 1}, x] + 36*H[{0, 1, 0, 0, 1, 1}, x] + 72*H[{0, 1, 0, 1, 0, 1}, x] + 216*H[{0, 1, 0, 1, 1, 1}, x] + 36*H[{0, 1, 1, 0, 0, 1}, x] + 216*H[{0, 1, 1, 0, 1, 1}, x] + 216*H[{0, 1, 1, 1, 0, 1}, x] + 648*H[{0, 1, 1, 1, 1, 1}, x] + H[{1, 0, 0, 0, 0, 1}, x]/2 + 3*H[{1, 0, 0, 0, 1, 1}, x] + 6*H[{1, 0, 0, 1, 0, 1}, x] + 18*H[{1, 0, 0, 1, 1, 1}, x] + 6*H[{1, 0, 1, 0, 0, 1}, x] + 36*H[{1, 0, 1, 0, 1, 1}, x] + 36*H[{1, 0, 1, 1, 0, 1}, x] + 108*H[{1, 0, 1, 1, 1, 1}, x] + H[{1, 1, 0, 0, 0, 1}, x]/2 + 3*H[{1, 1, 0, 0, 1, 1}, x] + 6*H[{1, 1, 0, 1, 0, 1}, x] + 18*H[{1, 1, 0, 1, 1, 1}, x] + H[{1, 1, 1, 0, 0, 1}, x]/2 + 3*H[{1, 1, 1, 0, 1, 1}, x] + H[{1, 1, 1, 1, 0, 1}, x]/2 - (10*Pi^2*H[{1}, x]*Zeta[3])/3 - 5*H[{0, 0, 1}, x]*Zeta[3] - 30*H[{0, 1, 1}, x]*Zeta[3] - 5*H[{1, 0, 1}, x]*Zeta[3] - (5*H[{1, 1, 1}, x]*Zeta[3])/2 - (245*H[{1}, x]*Zeta[5])/4}, {1/12, 0, -Pi^2/18, 0, (-7*Pi^4)/30, (-8*Pi^2*Zeta[3])/3 - 34*Zeta[5], (-4069*Pi^6)/5670 - 14*Zeta[3]^2}, {0, H[{1}, x]/4, H[{0, 1}, x]/2 + H[{1, 1}, x], (Pi^2*H[{1}, x])/6 + H[{0, 0, 1}, x] + 2*H[{0, 1, 1}, x] + 2*H[{1, 0, 1}, x] + 4*H[{1, 1, 1}, x], (Pi^2*H[{0, 1}, x])/3 + (2*Pi^2*H[{1, 1}, x])/3 + 2*H[{0, 0, 0, 1}, x] + 4*H[{0, 0, 1, 1}, x] + 4*H[{0, 1, 0, 1}, x] + 8*H[{0, 1, 1, 1}, x] + 4*H[{1, 0, 0, 1}, x] + 8*H[{1, 0, 1, 1}, x] + 8*H[{1, 1, 0, 1}, x] + 16*H[{1, 1, 1, 1}, x] + 2*H[{1}, x]*Zeta[3], (8*Pi^4*H[{1}, x])/45 + (2*Pi^2*H[{0, 0, 1}, x])/3 + (4*Pi^2*H[{0, 1, 1}, x])/3 + (4*Pi^2*H[{1, 0, 1}, x])/3 + (8*Pi^2*H[{1, 1, 1}, x])/3 + 4*H[{0, 0, 0, 0, 1}, x] + 8*H[{0, 0, 0, 1, 1}, x] + 8*H[{0, 0, 1, 0, 1}, x] + 16*H[{0, 0, 1, 1, 1}, x] + 8*H[{0, 1, 0, 0, 1}, x] + 16*H[{0, 1, 0, 1, 1}, x] + 16*H[{0, 1, 1, 0, 1}, x] + 32*H[{0, 1, 1, 1, 1}, x] + 8*H[{1, 0, 0, 0, 1}, x] + 16*H[{1, 0, 0, 1, 1}, x] + 16*H[{1, 0, 1, 0, 1}, x] + 32*H[{1, 0, 1, 1, 1}, x] + 16*H[{1, 1, 0, 0, 1}, x] + 32*H[{1, 1, 0, 1, 1}, x] + 32*H[{1, 1, 1, 0, 1}, x] + 64*H[{1, 1, 1, 1, 1}, x] + 4*H[{0, 1}, x]*Zeta[3] + 8*H[{1, 1}, x]*Zeta[3], (16*Pi^4*H[{0, 1}, x])/45 + (32*Pi^4*H[{1, 1}, x])/45 + (4*Pi^2*H[{0, 0, 0, 1}, x])/3 + (8*Pi^2*H[{0, 0, 1, 1}, x])/3 + (8*Pi^2*H[{0, 1, 0, 1}, x])/3 + (16*Pi^2*H[{0, 1, 1, 1}, x])/3 + (8*Pi^2*H[{1, 0, 0, 1}, x])/3 + (16*Pi^2*H[{1, 0, 1, 1}, x])/3 + (16*Pi^2*H[{1, 1, 0, 1}, x])/3 + (32*Pi^2*H[{1, 1, 1, 1}, x])/3 + 8*H[{0, 0, 0, 0, 0, 1}, x] + 16*H[{0, 0, 0, 0, 1, 1}, x] + 16*H[{0, 0, 0, 1, 0, 1}, x] + 32*H[{0, 0, 0, 1, 1, 1}, x] + 16*H[{0, 0, 1, 0, 0, 1}, x] + 32*H[{0, 0, 1, 0, 1, 1}, x] + 32*H[{0, 0, 1, 1, 0, 1}, x] + 64*H[{0, 0, 1, 1, 1, 1}, x] + 16*H[{0, 1, 0, 0, 0, 1}, x] + 32*H[{0, 1, 0, 0, 1, 1}, x] + 32*H[{0, 1, 0, 1, 0, 1}, x] + 64*H[{0, 1, 0, 1, 1, 1}, x] + 32*H[{0, 1, 1, 0, 0, 1}, x] + 64*H[{0, 1, 1, 0, 1, 1}, x] + 64*H[{0, 1, 1, 1, 0, 1}, x] + 128*H[{0, 1, 1, 1, 1, 1}, x] + 16*H[{1, 0, 0, 0, 0, 1}, x] + 32*H[{1, 0, 0, 0, 1, 1}, x] + 32*H[{1, 0, 0, 1, 0, 1}, x] + 64*H[{1, 0, 0, 1, 1, 1}, x] + 32*H[{1, 0, 1, 0, 0, 1}, x] + 64*H[{1, 0, 1, 0, 1, 1}, x] + 64*H[{1, 0, 1, 1, 0, 1}, x] + 128*H[{1, 0, 1, 1, 1, 1}, x] + 32*H[{1, 1, 0, 0, 0, 1}, x] + 64*H[{1, 1, 0, 0, 1, 1}, x] + 64*H[{1, 1, 0, 1, 0, 1}, x] + 128*H[{1, 1, 0, 1, 1, 1}, x] + 64*H[{1, 1, 1, 0, 0, 1}, x] + 128*H[{1, 1, 1, 0, 1, 1}, x] + 128*H[{1, 1, 1, 1, 0, 1}, x] + 256*H[{1, 1, 1, 1, 1, 1}, x] + (4*Pi^2*H[{1}, x]*Zeta[3])/3 + 8*H[{0, 0, 1}, x]*Zeta[3] + 16*H[{0, 1, 1}, x]*Zeta[3] + 16*H[{1, 0, 1}, x]*Zeta[3] + 32*H[{1, 1, 1}, x]*Zeta[3] + 36*H[{1}, x]*Zeta[5]}, {0, H[{1}, x]/4, H[{0, 1}, x]/4 + H[{1, 1}, x]/2, (Pi^2*H[{1}, x])/6 + H[{0, 0, 1}, x]/4 + H[{0, 1, 1}, x]/2 + H[{1, 0, 1}, x]/2 + H[{1, 1, 1}, x], (Pi^2*H[{0, 1}, x])/6 + (Pi^2*H[{1, 1}, x])/3 + H[{0, 0, 0, 1}, x]/4 + H[{0, 0, 1, 1}, x]/2 + H[{0, 1, 0, 1}, x]/2 + H[{0, 1, 1, 1}, x] + H[{1, 0, 0, 1}, x]/2 + H[{1, 0, 1, 1}, x] + H[{1, 1, 0, 1}, x] + 2*H[{1, 1, 1, 1}, x] + 2*H[{1}, x]*Zeta[3], (8*Pi^4*H[{1}, x])/45 + (Pi^2*H[{0, 0, 1}, x])/6 + (Pi^2*H[{0, 1, 1}, x])/3 + (Pi^2*H[{1, 0, 1}, x])/3 + (2*Pi^2*H[{1, 1, 1}, x])/3 + H[{0, 0, 0, 0, 1}, x]/4 + H[{0, 0, 0, 1, 1}, x]/2 + H[{0, 0, 1, 0, 1}, x]/2 + H[{0, 0, 1, 1, 1}, x] + H[{0, 1, 0, 0, 1}, x]/2 + H[{0, 1, 0, 1, 1}, x] + H[{0, 1, 1, 0, 1}, x] + 2*H[{0, 1, 1, 1, 1}, x] + H[{1, 0, 0, 0, 1}, x]/2 + H[{1, 0, 0, 1, 1}, x] + H[{1, 0, 1, 0, 1}, x] + 2*H[{1, 0, 1, 1, 1}, x] + H[{1, 1, 0, 0, 1}, x] + 2*H[{1, 1, 0, 1, 1}, x] + 2*H[{1, 1, 1, 0, 1}, x] + 4*H[{1, 1, 1, 1, 1}, x] + 2*H[{0, 1}, x]*Zeta[3] + 4*H[{1, 1}, x]*Zeta[3], (8*Pi^4*H[{0, 1}, x])/45 + (16*Pi^4*H[{1, 1}, x])/45 + (Pi^2*H[{0, 0, 0, 1}, x])/6 + (Pi^2*H[{0, 0, 1, 1}, x])/3 + (Pi^2*H[{0, 1, 0, 1}, x])/3 + (2*Pi^2*H[{0, 1, 1, 1}, x])/3 + (Pi^2*H[{1, 0, 0, 1}, x])/3 + (2*Pi^2*H[{1, 0, 1, 1}, x])/3 + (2*Pi^2*H[{1, 1, 0, 1}, x])/3 + (4*Pi^2*H[{1, 1, 1, 1}, x])/3 + H[{0, 0, 0, 0, 0, 1}, x]/4 + H[{0, 0, 0, 0, 1, 1}, x]/2 + H[{0, 0, 0, 1, 0, 1}, x]/2 + H[{0, 0, 0, 1, 1, 1}, x] + H[{0, 0, 1, 0, 0, 1}, x]/2 + H[{0, 0, 1, 0, 1, 1}, x] + H[{0, 0, 1, 1, 0, 1}, x] + 2*H[{0, 0, 1, 1, 1, 1}, x] + H[{0, 1, 0, 0, 0, 1}, x]/2 + H[{0, 1, 0, 0, 1, 1}, x] + H[{0, 1, 0, 1, 0, 1}, x] + 2*H[{0, 1, 0, 1, 1, 1}, x] + H[{0, 1, 1, 0, 0, 1}, x] + 2*H[{0, 1, 1, 0, 1, 1}, x] + 2*H[{0, 1, 1, 1, 0, 1}, x] + 4*H[{0, 1, 1, 1, 1, 1}, x] + H[{1, 0, 0, 0, 0, 1}, x]/2 + H[{1, 0, 0, 0, 1, 1}, x] + H[{1, 0, 0, 1, 0, 1}, x] + 2*H[{1, 0, 0, 1, 1, 1}, x] + H[{1, 0, 1, 0, 0, 1}, x] + 2*H[{1, 0, 1, 0, 1, 1}, x] + 2*H[{1, 0, 1, 1, 0, 1}, x] + 4*H[{1, 0, 1, 1, 1, 1}, x] + H[{1, 1, 0, 0, 0, 1}, x] + 2*H[{1, 1, 0, 0, 1, 1}, x] + 2*H[{1, 1, 0, 1, 0, 1}, x] + 4*H[{1, 1, 0, 1, 1, 1}, x] + 2*H[{1, 1, 1, 0, 0, 1}, x] + 4*H[{1, 1, 1, 0, 1, 1}, x] + 4*H[{1, 1, 1, 1, 0, 1}, x] + 8*H[{1, 1, 1, 1, 1, 1}, x] + (4*Pi^2*H[{1}, x]*Zeta[3])/3 + 2*H[{0, 0, 1}, x]*Zeta[3] + 4*H[{0, 1, 1}, x]*Zeta[3] + 4*H[{1, 0, 1}, x]*Zeta[3] + 8*H[{1, 1, 1}, x]*Zeta[3] + 36*H[{1}, x]*Zeta[5]}, {0, -H[{1}, x], -H[{0, 1}, x] - 7*H[{1, 1}, x], (-7*Pi^2*H[{1}, x])/6 - H[{0, 0, 1}, x] - 7*H[{0, 1, 1}, x] - 14*H[{1, 0, 1}, x] - 44*H[{1, 1, 1}, x], (-7*Pi^2*H[{0, 1}, x])/6 - (22*Pi^2*H[{1, 1}, x])/3 - H[{0, 0, 0, 1}, x] - 7*H[{0, 0, 1, 1}, x] - 14*H[{0, 1, 0, 1}, x] - 44*H[{0, 1, 1, 1}, x] - 14*H[{1, 0, 0, 1}, x] - 86*H[{1, 0, 1, 1}, x] - 88*H[{1, 1, 0, 1}, x] - 268*H[{1, 1, 1, 1}, x] + 13*H[{1}, x]*Zeta[3], (-173*Pi^4*H[{1}, x])/180 - (7*Pi^2*H[{0, 0, 1}, x])/6 - (22*Pi^2*H[{0, 1, 1}, x])/3 - (43*Pi^2*H[{1, 0, 1}, x])/3 - (134*Pi^2*H[{1, 1, 1}, x])/3 - H[{0, 0, 0, 0, 1}, x] - 7*H[{0, 0, 0, 1, 1}, x] - 14*H[{0, 0, 1, 0, 1}, x] - 44*H[{0, 0, 1, 1, 1}, x] - 14*H[{0, 1, 0, 0, 1}, x] - 86*H[{0, 1, 0, 1, 1}, x] - 88*H[{0, 1, 1, 0, 1}, x] - 268*H[{0, 1, 1, 1, 1}, x] - 14*H[{1, 0, 0, 0, 1}, x] - 86*H[{1, 0, 0, 1, 1}, x] - 172*H[{1, 0, 1, 0, 1}, x] - 520*H[{1, 0, 1, 1, 1}, x] - 88*H[{1, 1, 0, 0, 1}, x] - 532*H[{1, 1, 0, 1, 1}, x] - 536*H[{1, 1, 1, 0, 1}, x] - 1616*H[{1, 1, 1, 1, 1}, x] + 13*H[{0, 1}, x]*Zeta[3] + 76*H[{1, 1}, x]*Zeta[3], (-173*Pi^4*H[{0, 1}, x])/180 - (259*Pi^4*H[{1, 1}, x])/45 - (7*Pi^2*H[{0, 0, 0, 1}, x])/6 - (22*Pi^2*H[{0, 0, 1, 1}, x])/3 - (43*Pi^2*H[{0, 1, 0, 1}, x])/3 - (134*Pi^2*H[{0, 1, 1, 1}, x])/3 - (43*Pi^2*H[{1, 0, 0, 1}, x])/3 - (260*Pi^2*H[{1, 0, 1, 1}, x])/3 - (266*Pi^2*H[{1, 1, 0, 1}, x])/3 - (808*Pi^2*H[{1, 1, 1, 1}, x])/3 - H[{0, 0, 0, 0, 0, 1}, x] - 7*H[{0, 0, 0, 0, 1, 1}, x] - 14*H[{0, 0, 0, 1, 0, 1}, x] - 44*H[{0, 0, 0, 1, 1, 1}, x] - 14*H[{0, 0, 1, 0, 0, 1}, x] - 86*H[{0, 0, 1, 0, 1, 1}, x] - 88*H[{0, 0, 1, 1, 0, 1}, x] - 268*H[{0, 0, 1, 1, 1, 1}, x] - 14*H[{0, 1, 0, 0, 0, 1}, x] - 86*H[{0, 1, 0, 0, 1, 1}, x] - 172*H[{0, 1, 0, 1, 0, 1}, x] - 520*H[{0, 1, 0, 1, 1, 1}, x] - 88*H[{0, 1, 1, 0, 0, 1}, x] - 532*H[{0, 1, 1, 0, 1, 1}, x] - 536*H[{0, 1, 1, 1, 0, 1}, x] - 1616*H[{0, 1, 1, 1, 1, 1}, x] - 14*H[{1, 0, 0, 0, 0, 1}, x] - 86*H[{1, 0, 0, 0, 1, 1}, x] - 172*H[{1, 0, 0, 1, 0, 1}, x] - 520*H[{1, 0, 0, 1, 1, 1}, x] - 172*H[{1, 0, 1, 0, 0, 1}, x] - 1036*H[{1, 0, 1, 0, 1, 1}, x] - 1040*H[{1, 0, 1, 1, 0, 1}, x] - 3128*H[{1, 0, 1, 1, 1, 1}, x] - 88*H[{1, 1, 0, 0, 0, 1}, x] - 532*H[{1, 1, 0, 0, 1, 1}, x] - 1064*H[{1, 1, 0, 1, 0, 1}, x] - 3200*H[{1, 1, 0, 1, 1, 1}, x] - 536*H[{1, 1, 1, 0, 0, 1}, x] - 3224*H[{1, 1, 1, 0, 1, 1}, x] - 3232*H[{1, 1, 1, 1, 0, 1}, x] - 9712*H[{1, 1, 1, 1, 1, 1}, x] + (35*Pi^2*H[{1}, x]*Zeta[3])/3 + 13*H[{0, 0, 1}, x]*Zeta[3] + 76*H[{0, 1, 1}, x]*Zeta[3] + 146*H[{1, 0, 1}, x]*Zeta[3] + 452*H[{1, 1, 1}, x]*Zeta[3] + 87*H[{1}, x]*Zeta[5]}, {-1/15, (-2*H[{1}, x])/5, -Pi^2/10 - H[{0, 1}, x] - (12*H[{1, 1}, x])/5, (-3*Pi^2*H[{1}, x])/5 - 2*H[{0, 0, 1}, x] - 6*H[{0, 1, 1}, x] - 6*H[{1, 0, 1}, x] - (72*H[{1, 1, 1}, x])/5 - (14*Zeta[3])/15, (-33*Pi^4)/200 - (3*Pi^2*H[{0, 1}, x])/2 - (18*Pi^2*H[{1, 1}, x])/5 - 4*H[{0, 0, 0, 1}, x] - 12*H[{0, 0, 1, 1}, x] - 15*H[{0, 1, 0, 1}, x] - 36*H[{0, 1, 1, 1}, x] - 12*H[{1, 0, 0, 1}, x] - 36*H[{1, 0, 1, 1}, x] - 36*H[{1, 1, 0, 1}, x] - (432*H[{1, 1, 1, 1}, x])/5 - (28*H[{1}, x]*Zeta[3])/5, (-99*Pi^4*H[{1}, x])/100 - 3*Pi^2*H[{0, 0, 1}, x] - 9*Pi^2*H[{0, 1, 1}, x] - 9*Pi^2*H[{1, 0, 1}, x] - (108*Pi^2*H[{1, 1, 1}, x])/5 - 8*H[{0, 0, 0, 0, 1}, x] - 24*H[{0, 0, 0, 1, 1}, x] - 30*H[{0, 0, 1, 0, 1}, x] - 72*H[{0, 0, 1, 1, 1}, x] - 30*H[{0, 1, 0, 0, 1}, x] - 90*H[{0, 1, 0, 1, 1}, x] - 90*H[{0, 1, 1, 0, 1}, x] - 216*H[{0, 1, 1, 1, 1}, x] - 24*H[{1, 0, 0, 0, 1}, x] - 72*H[{1, 0, 0, 1, 1}, x] - 90*H[{1, 0, 1, 0, 1}, x] - 216*H[{1, 0, 1, 1, 1}, x] - 72*H[{1, 1, 0, 0, 1}, x] - 216*H[{1, 1, 0, 1, 1}, x] - 216*H[{1, 1, 1, 0, 1}, x] - (2592*H[{1, 1, 1, 1, 1}, x])/5 - (7*Pi^2*Zeta[3])/5 - 14*H[{0, 1}, x]*Zeta[3] - (168*H[{1, 1}, x]*Zeta[3])/5 - (134*Zeta[5])/5, (-2713*Pi^6)/8400 - (99*Pi^4*H[{0, 1}, x])/40 - (297*Pi^4*H[{1, 1}, x])/50 - 6*Pi^2*H[{0, 0, 0, 1}, x] - 18*Pi^2*H[{0, 0, 1, 1}, x] - (45*Pi^2*H[{0, 1, 0, 1}, x])/2 - 54*Pi^2*H[{0, 1, 1, 1}, x] - 18*Pi^2*H[{1, 0, 0, 1}, x] - 54*Pi^2*H[{1, 0, 1, 1}, x] - 54*Pi^2*H[{1, 1, 0, 1}, x] - (648*Pi^2*H[{1, 1, 1, 1}, x])/5 - 16*H[{0, 0, 0, 0, 0, 1}, x] - 48*H[{0, 0, 0, 0, 1, 1}, x] - 60*H[{0, 0, 0, 1, 0, 1}, x] - 144*H[{0, 0, 0, 1, 1, 1}, x] - 60*H[{0, 0, 1, 0, 0, 1}, x] - 180*H[{0, 0, 1, 0, 1, 1}, x] - 180*H[{0, 0, 1, 1, 0, 1}, x] - 432*H[{0, 0, 1, 1, 1, 1}, x] - 60*H[{0, 1, 0, 0, 0, 1}, x] - 180*H[{0, 1, 0, 0, 1, 1}, x] - 225*H[{0, 1, 0, 1, 0, 1}, x] - 540*H[{0, 1, 0, 1, 1, 1}, x] - 180*H[{0, 1, 1, 0, 0, 1}, x] - 540*H[{0, 1, 1, 0, 1, 1}, x] - 540*H[{0, 1, 1, 1, 0, 1}, x] - 1296*H[{0, 1, 1, 1, 1, 1}, x] - 48*H[{1, 0, 0, 0, 0, 1}, x] - 144*H[{1, 0, 0, 0, 1, 1}, x] - 180*H[{1, 0, 0, 1, 0, 1}, x] - 432*H[{1, 0, 0, 1, 1, 1}, x] - 180*H[{1, 0, 1, 0, 0, 1}, x] - 540*H[{1, 0, 1, 0, 1, 1}, x] - 540*H[{1, 0, 1, 1, 0, 1}, x] - 1296*H[{1, 0, 1, 1, 1, 1}, x] - 144*H[{1, 1, 0, 0, 0, 1}, x] - 432*H[{1, 1, 0, 0, 1, 1}, x] - 540*H[{1, 1, 0, 1, 0, 1}, x] - 1296*H[{1, 1, 0, 1, 1, 1}, x] - 432*H[{1, 1, 1, 0, 0, 1}, x] - 1296*H[{1, 1, 1, 0, 1, 1}, x] - 1296*H[{1, 1, 1, 1, 0, 1}, x] - (15552*H[{1, 1, 1, 1, 1, 1}, x])/5 - (42*Pi^2*H[{1}, x]*Zeta[3])/5 - 28*H[{0, 0, 1}, x]*Zeta[3] - 84*H[{0, 1, 1}, x]*Zeta[3] - 84*H[{1, 0, 1}, x]*Zeta[3] - (1008*H[{1, 1, 1}, x]*Zeta[3])/5 - (98*Zeta[3]^2)/15 - (804*H[{1}, x]*Zeta[5])/5}, {1/3, H[{1}, x], Pi^2/2 + 3*H[{0, 1}, x] + 6*H[{1, 1}, x], (3*Pi^2*H[{1}, x])/2 + 6*H[{0, 0, 1}, x] + 18*H[{0, 1, 1}, x] + 15*H[{1, 0, 1}, x] + 36*H[{1, 1, 1}, x] + (14*Zeta[3])/3, (33*Pi^4)/40 + (9*Pi^2*H[{0, 1}, x])/2 + 9*Pi^2*H[{1, 1}, x] + 12*H[{0, 0, 0, 1}, x] + 36*H[{0, 0, 1, 1}, x] + 45*H[{0, 1, 0, 1}, x] + 108*H[{0, 1, 1, 1}, x] + 30*H[{1, 0, 0, 1}, x] + 90*H[{1, 0, 1, 1}, x] + 90*H[{1, 1, 0, 1}, x] + 216*H[{1, 1, 1, 1}, x] + 14*H[{1}, x]*Zeta[3], (99*Pi^4*H[{1}, x])/40 + 9*Pi^2*H[{0, 0, 1}, x] + 27*Pi^2*H[{0, 1, 1}, x] + (45*Pi^2*H[{1, 0, 1}, x])/2 + 54*Pi^2*H[{1, 1, 1}, x] + 24*H[{0, 0, 0, 0, 1}, x] + 72*H[{0, 0, 0, 1, 1}, x] + 90*H[{0, 0, 1, 0, 1}, x] + 216*H[{0, 0, 1, 1, 1}, x] + 90*H[{0, 1, 0, 0, 1}, x] + 270*H[{0, 1, 0, 1, 1}, x] + 270*H[{0, 1, 1, 0, 1}, x] + 648*H[{0, 1, 1, 1, 1}, x] + 60*H[{1, 0, 0, 0, 1}, x] + 180*H[{1, 0, 0, 1, 1}, x] + 225*H[{1, 0, 1, 0, 1}, x] + 540*H[{1, 0, 1, 1, 1}, x] + 180*H[{1, 1, 0, 0, 1}, x] + 540*H[{1, 1, 0, 1, 1}, x] + 540*H[{1, 1, 1, 0, 1}, x] + 1296*H[{1, 1, 1, 1, 1}, x] + 42*H[{0, 1}, x]*Zeta[3] + 84*H[{1, 1}, x]*Zeta[3] - 5*((-7*Pi^2*Zeta[3])/5 - (134*Zeta[5])/5), (297*Pi^4*H[{0, 1}, x])/40 + (297*Pi^4*H[{1, 1}, x])/20 + 18*Pi^2*H[{0, 0, 0, 1}, x] + 54*Pi^2*H[{0, 0, 1, 1}, x] + (135*Pi^2*H[{0, 1, 0, 1}, x])/2 + 162*Pi^2*H[{0, 1, 1, 1}, x] + 45*Pi^2*H[{1, 0, 0, 1}, x] + 135*Pi^2*H[{1, 0, 1, 1}, x] + 135*Pi^2*H[{1, 1, 0, 1}, x] + 324*Pi^2*H[{1, 1, 1, 1}, x] + 48*H[{0, 0, 0, 0, 0, 1}, x] + 144*H[{0, 0, 0, 0, 1, 1}, x] + 180*H[{0, 0, 0, 1, 0, 1}, x] + 432*H[{0, 0, 0, 1, 1, 1}, x] + 180*H[{0, 0, 1, 0, 0, 1}, x] + 540*H[{0, 0, 1, 0, 1, 1}, x] + 540*H[{0, 0, 1, 1, 0, 1}, x] + 1296*H[{0, 0, 1, 1, 1, 1}, x] + 180*H[{0, 1, 0, 0, 0, 1}, x] + 540*H[{0, 1, 0, 0, 1, 1}, x] + 675*H[{0, 1, 0, 1, 0, 1}, x] + 1620*H[{0, 1, 0, 1, 1, 1}, x] + 540*H[{0, 1, 1, 0, 0, 1}, x] + 1620*H[{0, 1, 1, 0, 1, 1}, x] + 1620*H[{0, 1, 1, 1, 0, 1}, x] + 3888*H[{0, 1, 1, 1, 1, 1}, x] + 120*H[{1, 0, 0, 0, 0, 1}, x] + 360*H[{1, 0, 0, 0, 1, 1}, x] + 450*H[{1, 0, 0, 1, 0, 1}, x] + 1080*H[{1, 0, 0, 1, 1, 1}, x] + 450*H[{1, 0, 1, 0, 0, 1}, x] + 1350*H[{1, 0, 1, 0, 1, 1}, x] + 1350*H[{1, 0, 1, 1, 0, 1}, x] + 3240*H[{1, 0, 1, 1, 1, 1}, x] + 360*H[{1, 1, 0, 0, 0, 1}, x] + 1080*H[{1, 1, 0, 0, 1, 1}, x] + 1350*H[{1, 1, 0, 1, 0, 1}, x] + 3240*H[{1, 1, 0, 1, 1, 1}, x] + 1080*H[{1, 1, 1, 0, 0, 1}, x] + 3240*H[{1, 1, 1, 0, 1, 1}, x] + 3240*H[{1, 1, 1, 1, 0, 1}, x] + 7776*H[{1, 1, 1, 1, 1, 1}, x] + 21*Pi^2*H[{1}, x]*Zeta[3] + 84*H[{0, 0, 1}, x]*Zeta[3] + 252*H[{0, 1, 1}, x]*Zeta[3] + 210*H[{1, 0, 1}, x]*Zeta[3] + 504*H[{1, 1, 1}, x]*Zeta[3] - 5*((-2713*Pi^6)/8400 - (98*Zeta[3]^2)/15) + 402*H[{1}, x]*Zeta[5]}, {0, 0, 0, 0, 6*H[{1}, x]*Zeta[3], (Pi^4*H[{1}, x])/10 + 6*H[{0, 1}, x]*Zeta[3] + 36*H[{1, 1}, x]*Zeta[3], (Pi^4*H[{0, 1}, x])/10 + (3*Pi^4*H[{1, 1}, x])/5 + 6*Pi^2*H[{1}, x]*Zeta[3] + 6*H[{0, 0, 1}, x]*Zeta[3] + 36*H[{0, 1, 1}, x]*Zeta[3] + 72*H[{1, 0, 1}, x]*Zeta[3] + 216*H[{1, 1, 1}, x]*Zeta[3] + 42*H[{1}, x]*Zeta[5]}, {0, 0, 0, -2*Zeta[3], -Pi^4/30 - 12*H[{1}, x]*Zeta[3], -(Pi^4*H[{1}, x])/5 - 24*H[{0, 1}, x]*Zeta[3] - 72*H[{1, 1}, x]*Zeta[3] - 2*(Pi^2*Zeta[3] + 7*Zeta[5]), (-41*Pi^6)/630 - (2*Pi^4*H[{0, 1}, x])/5 - (6*Pi^4*H[{1, 1}, x])/5 - 12*Pi^2*H[{1}, x]*Zeta[3] - 24*H[{0, 0, 1}, x]*Zeta[3] - 144*H[{0, 1, 1}, x]*Zeta[3] - 144*H[{1, 0, 1}, x]*Zeta[3] - 432*H[{1, 1, 1}, x]*Zeta[3] + 14*Zeta[3]^2 - 84*H[{1}, x]*Zeta[5]}, {0, 0, -Pi^2/12 + H[{0, 1}, x]/2, -(Pi^2*H[{1}, x])/12 + H[{0, 0, 1}, x] + 3*H[{0, 1, 1}, x] + H[{1, 0, 1}, x]/2 - 3*Zeta[3], (-61*Pi^4)/180 + (5*Pi^2*H[{0, 1}, x])/6 - (Pi^2*H[{1, 1}, x])/12 + 2*H[{0, 0, 0, 1}, x] + 6*H[{0, 0, 1, 1}, x] + 7*H[{0, 1, 0, 1}, x] + 18*H[{0, 1, 1, 1}, x] + H[{1, 0, 0, 1}, x] + 3*H[{1, 0, 1, 1}, x] + H[{1, 1, 0, 1}, x]/2 - 3*H[{1}, x]*Zeta[3], (-61*Pi^4*H[{1}, x])/180 + (5*Pi^2*H[{0, 0, 1}, x])/3 + (29*Pi^2*H[{0, 1, 1}, x])/6 + (5*Pi^2*H[{1, 0, 1}, x])/6 - (Pi^2*H[{1, 1, 1}, x])/12 + 4*H[{0, 0, 0, 0, 1}, x] + 12*H[{0, 0, 0, 1, 1}, x] + 14*H[{0, 0, 1, 0, 1}, x] + 36*H[{0, 0, 1, 1, 1}, x] + 14*H[{0, 1, 0, 0, 1}, x] + 42*H[{0, 1, 0, 1, 1}, x] + 43*H[{0, 1, 1, 0, 1}, x] + 108*H[{0, 1, 1, 1, 1}, x] + 2*H[{1, 0, 0, 0, 1}, x] + 6*H[{1, 0, 0, 1, 1}, x] + 7*H[{1, 0, 1, 0, 1}, x] + 18*H[{1, 0, 1, 1, 1}, x] + H[{1, 1, 0, 0, 1}, x] + 3*H[{1, 1, 0, 1, 1}, x] + H[{1, 1, 1, 0, 1}, x]/2 + 10*H[{0, 1}, x]*Zeta[3] - 3*H[{1, 1}, x]*Zeta[3] + (-17*Pi^2*Zeta[3] - 315*Zeta[5])/3, (161*Pi^4*H[{0, 1}, x])/90 - (61*Pi^4*H[{1, 1}, x])/180 + (10*Pi^2*H[{0, 0, 0, 1}, x])/3 + (29*Pi^2*H[{0, 0, 1, 1}, x])/3 + (35*Pi^2*H[{0, 1, 0, 1}, x])/3 + (173*Pi^2*H[{0, 1, 1, 1}, x])/6 + (5*Pi^2*H[{1, 0, 0, 1}, x])/3 + (29*Pi^2*H[{1, 0, 1, 1}, x])/6 + (5*Pi^2*H[{1, 1, 0, 1}, x])/6 - (Pi^2*H[{1, 1, 1, 1}, x])/12 + 8*H[{0, 0, 0, 0, 0, 1}, x] + 24*H[{0, 0, 0, 0, 1, 1}, x] + 28*H[{0, 0, 0, 1, 0, 1}, x] + 72*H[{0, 0, 0, 1, 1, 1}, x] + 28*H[{0, 0, 1, 0, 0, 1}, x] + 84*H[{0, 0, 1, 0, 1, 1}, x] + 86*H[{0, 0, 1, 1, 0, 1}, x] + 216*H[{0, 0, 1, 1, 1, 1}, x] + 28*H[{0, 1, 0, 0, 0, 1}, x] + 84*H[{0, 1, 0, 0, 1, 1}, x] + 98*H[{0, 1, 0, 1, 0, 1}, x] + 252*H[{0, 1, 0, 1, 1, 1}, x] + 86*H[{0, 1, 1, 0, 0, 1}, x] + 258*H[{0, 1, 1, 0, 1, 1}, x] + 259*H[{0, 1, 1, 1, 0, 1}, x] + 648*H[{0, 1, 1, 1, 1, 1}, x] + 4*H[{1, 0, 0, 0, 0, 1}, x] + 12*H[{1, 0, 0, 0, 1, 1}, x] + 14*H[{1, 0, 0, 1, 0, 1}, x] + 36*H[{1, 0, 0, 1, 1, 1}, x] + 14*H[{1, 0, 1, 0, 0, 1}, x] + 42*H[{1, 0, 1, 0, 1, 1}, x] + 43*H[{1, 0, 1, 1, 0, 1}, x] + 108*H[{1, 0, 1, 1, 1, 1}, x] + 2*H[{1, 1, 0, 0, 0, 1}, x] + 6*H[{1, 1, 0, 0, 1, 1}, x] + 7*H[{1, 1, 0, 1, 0, 1}, x] + 18*H[{1, 1, 0, 1, 1, 1}, x] + H[{1, 1, 1, 0, 0, 1}, x] + 3*H[{1, 1, 1, 0, 1, 1}, x] + H[{1, 1, 1, 1, 0, 1}, x]/2 - (17*Pi^2*H[{1}, x]*Zeta[3])/3 + 20*H[{0, 0, 1}, x]*Zeta[3] + 54*H[{0, 1, 1}, x]*Zeta[3] + 10*H[{1, 0, 1}, x]*Zeta[3] - 3*H[{1, 1, 1}, x]*Zeta[3] + (-2197*Pi^6 - 79380*Zeta[3]^2)/1890 - 105*H[{1}, x]*Zeta[5]}, {1/24, H[{1}, x]/4, H[{0, 1}, x] + (3*H[{1, 1}, x])/2, (Pi^2*H[{1}, x])/3 + 2*H[{0, 0, 1}, x] + 6*H[{0, 1, 1}, x] + 4*H[{1, 0, 1}, x] + 9*H[{1, 1, 1}, x] - (5*Zeta[3])/3, (-2*Pi^4)/15 + (5*Pi^2*H[{0, 1}, x])/3 + (7*Pi^2*H[{1, 1}, x])/3 + 4*H[{0, 0, 0, 1}, x] + 12*H[{0, 0, 1, 1}, x] + 14*H[{0, 1, 0, 1}, x] + 36*H[{0, 1, 1, 1}, x] + 8*H[{1, 0, 0, 1}, x] + 24*H[{1, 0, 1, 1}, x] + 22*H[{1, 1, 0, 1}, x] + 54*H[{1, 1, 1, 1}, x] + 2*H[{1}, x]*Zeta[3], (5*Pi^4*H[{1}, x])/9 + (10*Pi^2*H[{0, 0, 1}, x])/3 + (29*Pi^2*H[{0, 1, 1}, x])/3 + (20*Pi^2*H[{1, 0, 1}, x])/3 + (43*Pi^2*H[{1, 1, 1}, x])/3 + 8*H[{0, 0, 0, 0, 1}, x] + 24*H[{0, 0, 0, 1, 1}, x] + 28*H[{0, 0, 1, 0, 1}, x] + 72*H[{0, 0, 1, 1, 1}, x] + 28*H[{0, 1, 0, 0, 1}, x] + 84*H[{0, 1, 0, 1, 1}, x] + 86*H[{0, 1, 1, 0, 1}, x] + 216*H[{0, 1, 1, 1, 1}, x] + 16*H[{1, 0, 0, 0, 1}, x] + 48*H[{1, 0, 0, 1, 1}, x] + 56*H[{1, 0, 1, 0, 1}, x] + 144*H[{1, 0, 1, 1, 1}, x] + 44*H[{1, 1, 0, 0, 1}, x] + 132*H[{1, 1, 0, 1, 1}, x] + 130*H[{1, 1, 1, 0, 1}, x] + 324*H[{1, 1, 1, 1, 1}, x] - 3*Pi^2*Zeta[3] + 20*H[{0, 1}, x]*Zeta[3] + 24*H[{1, 1}, x]*Zeta[3] - 53*Zeta[5], (-173*Pi^6)/315 + (161*Pi^4*H[{0, 1}, x])/45 + (211*Pi^4*H[{1, 1}, x])/45 + (20*Pi^2*H[{0, 0, 0, 1}, x])/3 + (58*Pi^2*H[{0, 0, 1, 1}, x])/3 + (70*Pi^2*H[{0, 1, 0, 1}, x])/3 + (173*Pi^2*H[{0, 1, 1, 1}, x])/3 + (40*Pi^2*H[{1, 0, 0, 1}, x])/3 + (116*Pi^2*H[{1, 0, 1, 1}, x])/3 + (110*Pi^2*H[{1, 1, 0, 1}, x])/3 + (259*Pi^2*H[{1, 1, 1, 1}, x])/3 + 16*H[{0, 0, 0, 0, 0, 1}, x] + 48*H[{0, 0, 0, 0, 1, 1}, x] + 56*H[{0, 0, 0, 1, 0, 1}, x] + 144*H[{0, 0, 0, 1, 1, 1}, x] + 56*H[{0, 0, 1, 0, 0, 1}, x] + 168*H[{0, 0, 1, 0, 1, 1}, x] + 172*H[{0, 0, 1, 1, 0, 1}, x] + 432*H[{0, 0, 1, 1, 1, 1}, x] + 56*H[{0, 1, 0, 0, 0, 1}, x] + 168*H[{0, 1, 0, 0, 1, 1}, x] + 196*H[{0, 1, 0, 1, 0, 1}, x] + 504*H[{0, 1, 0, 1, 1, 1}, x] + 172*H[{0, 1, 1, 0, 0, 1}, x] + 516*H[{0, 1, 1, 0, 1, 1}, x] + 518*H[{0, 1, 1, 1, 0, 1}, x] + 1296*H[{0, 1, 1, 1, 1, 1}, x] + 32*H[{1, 0, 0, 0, 0, 1}, x] + 96*H[{1, 0, 0, 0, 1, 1}, x] + 112*H[{1, 0, 0, 1, 0, 1}, x] + 288*H[{1, 0, 0, 1, 1, 1}, x] + 112*H[{1, 0, 1, 0, 0, 1}, x] + 336*H[{1, 0, 1, 0, 1, 1}, x] + 344*H[{1, 0, 1, 1, 0, 1}, x] + 864*H[{1, 0, 1, 1, 1, 1}, x] + 88*H[{1, 1, 0, 0, 0, 1}, x] + 264*H[{1, 1, 0, 0, 1, 1}, x] + 308*H[{1, 1, 0, 1, 0, 1}, x] + 792*H[{1, 1, 0, 1, 1, 1}, x] + 260*H[{1, 1, 1, 0, 0, 1}, x] + 780*H[{1, 1, 1, 0, 1, 1}, x] + 778*H[{1, 1, 1, 1, 0, 1}, x] + 1944*H[{1, 1, 1, 1, 1, 1}, x] + (14*Pi^2*H[{1}, x]*Zeta[3])/3 + 40*H[{0, 0, 1}, x]*Zeta[3] + 108*H[{0, 1, 1}, x]*Zeta[3] + 80*H[{1, 0, 1}, x]*Zeta[3] + 156*H[{1, 1, 1}, x]*Zeta[3] - (62*Zeta[3]^2)/3 + 102*H[{1}, x]*Zeta[5]}, {0, 0, 0, -(Pi^2*H[{1}, x])/3 + 2*H[{0, 1, 1}, x] - 2*H[{1, 0, 1}, x], -2*Pi^2*H[{1, 1}, x] + 4*H[{0, 0, 1, 1}, x] + 2*H[{0, 1, 0, 1}, x] + 20*H[{0, 1, 1, 1}, x] - 2*H[{1, 0, 0, 1}, x] - 4*H[{1, 0, 1, 1}, x] - 12*H[{1, 1, 0, 1}, x] - 2*H[{1}, x]*Zeta[3], -(Pi^4*H[{1}, x])/6 + (Pi^2*H[{0, 0, 1}, x])/3 + (2*Pi^2*H[{0, 1, 1}, x])/3 - 4*Pi^2*H[{1, 0, 1}, x] - 12*Pi^2*H[{1, 1, 1}, x] + 6*H[{0, 0, 0, 1, 1}, x] + 6*H[{0, 0, 1, 0, 1}, x] + 40*H[{0, 0, 1, 1, 1}, x] + 2*H[{0, 1, 0, 0, 1}, x] + 40*H[{0, 1, 0, 1, 1}, x] + 24*H[{0, 1, 1, 0, 1}, x] + 152*H[{0, 1, 1, 1, 1}, x] - 2*H[{1, 0, 0, 0, 1}, x] + 12*H[{1, 0, 0, 1, 1}, x] - 28*H[{1, 0, 1, 0, 1}, x] + 8*H[{1, 0, 1, 1, 1}, x] - 12*H[{1, 1, 0, 0, 1}, x] - 24*H[{1, 1, 0, 1, 1}, x] - 72*H[{1, 1, 1, 0, 1}, x] - 12*H[{0, 1}, x]*Zeta[3] - 12*H[{1, 1}, x]*Zeta[3], (Pi^4*H[{0, 1}, x])/3 - Pi^4*H[{1, 1}, x] + (2*Pi^2*H[{0, 0, 0, 1}, x])/3 + (10*Pi^2*H[{0, 0, 1, 1}, x])/3 + 2*Pi^2*H[{0, 1, 0, 1}, x] + (20*Pi^2*H[{0, 1, 1, 1}, x])/3 - (4*Pi^2*H[{1, 0, 0, 1}, x])/3 - (64*Pi^2*H[{1, 0, 1, 1}, x])/3 - 24*Pi^2*H[{1, 1, 0, 1}, x] - 72*Pi^2*H[{1, 1, 1, 1}, x] + 8*H[{0, 0, 0, 0, 1, 1}, x] + 10*H[{0, 0, 0, 1, 0, 1}, x] + 60*H[{0, 0, 0, 1, 1, 1}, x] + 6*H[{0, 0, 1, 0, 0, 1}, x] + 84*H[{0, 0, 1, 0, 1, 1}, x] + 60*H[{0, 0, 1, 1, 0, 1}, x] + 304*H[{0, 0, 1, 1, 1, 1}, x] + 2*H[{0, 1, 0, 0, 0, 1}, x] + 72*H[{0, 1, 0, 0, 1, 1}, x] + 52*H[{0, 1, 0, 1, 0, 1}, x] + 352*H[{0, 1, 0, 1, 1, 1}, x] + 24*H[{0, 1, 1, 0, 0, 1}, x] + 288*H[{0, 1, 1, 0, 1, 1}, x] + 192*H[{0, 1, 1, 1, 0, 1}, x] + 1040*H[{0, 1, 1, 1, 1, 1}, x] - 2*H[{1, 0, 0, 0, 0, 1}, x] + 28*H[{1, 0, 0, 0, 1, 1}, x] + 4*H[{1, 0, 0, 1, 0, 1}, x] + 168*H[{1, 0, 0, 1, 1, 1}, x] - 28*H[{1, 0, 1, 0, 0, 1}, x] - 8*H[{1, 0, 1, 0, 1, 1}, x] - 120*H[{1, 0, 1, 1, 0, 1}, x] + 176*H[{1, 0, 1, 1, 1, 1}, x] - 12*H[{1, 1, 0, 0, 0, 1}, x] + 72*H[{1, 1, 0, 0, 1, 1}, x] - 168*H[{1, 1, 0, 1, 0, 1}, x] + 48*H[{1, 1, 0, 1, 1, 1}, x] - 72*H[{1, 1, 1, 0, 0, 1}, x] - 144*H[{1, 1, 1, 0, 1, 1}, x] - 432*H[{1, 1, 1, 1, 0, 1}, x] + (26*Pi^2*H[{1}, x]*Zeta[3])/3 - 22*H[{0, 0, 1}, x]*Zeta[3] - 76*H[{0, 1, 1}, x]*Zeta[3] - 40*H[{1, 0, 1}, x]*Zeta[3] - 72*H[{1, 1, 1}, x]*Zeta[3] - 102*H[{1}, x]*Zeta[5]}, {0, H[{1}, x]/3, H[{0, 1}, x]/3 + H[{1, 1}, x], (Pi^2*H[{1}, x])/18 + H[{0, 0, 1}, x]/3 - H[{0, 1, 1}, x]/3 + (4*H[{1, 0, 1}, x])/3 + 2*H[{1, 1, 1}, x], -(Pi^2*H[{0, 1}, x])/6 + H[{0, 0, 0, 1}, x]/3 - (5*H[{0, 0, 1, 1}, x])/3 - (4*H[{0, 1, 0, 1}, x])/3 - (34*H[{0, 1, 1, 1}, x])/3 + (4*H[{1, 0, 0, 1}, x])/3 + (2*H[{1, 0, 1, 1}, x])/3 + 2*H[{1, 1, 0, 1}, x] - 4*H[{1, 1, 1, 1}, x] + H[{1}, x]*Zeta[3], -(Pi^4*H[{1}, x])/20 - (7*Pi^2*H[{0, 0, 1}, x])/18 - (16*Pi^2*H[{0, 1, 1}, x])/9 - (Pi^2*H[{1, 0, 1}, x])/3 - (4*Pi^2*H[{1, 1, 1}, x])/3 + H[{0, 0, 0, 0, 1}, x]/3 - 3*H[{0, 0, 0, 1, 1}, x] - 4*H[{0, 0, 1, 0, 1}, x] - (74*H[{0, 0, 1, 1, 1}, x])/3 - (4*H[{0, 1, 0, 0, 1}, x])/3 - (86*H[{0, 1, 0, 1, 1}, x])/3 - 22*H[{0, 1, 1, 0, 1}, x] - (316*H[{0, 1, 1, 1, 1}, x])/3 + (4*H[{1, 0, 0, 0, 1}, x])/3 - 2*H[{1, 0, 0, 1, 1}, x] - (4*H[{1, 0, 1, 0, 1}, x])/3 - (76*H[{1, 0, 1, 1, 1}, x])/3 + 2*H[{1, 1, 0, 0, 1}, x] - 20*H[{1, 1, 0, 1, 1}, x] - 12*H[{1, 1, 1, 0, 1}, x] - 88*H[{1, 1, 1, 1, 1}, x] + (23*H[{0, 1}, x]*Zeta[3])/3 + 8*H[{1, 1}, x]*Zeta[3], (-23*Pi^4*H[{0, 1}, x])/60 - (2*Pi^4*H[{1, 1}, x])/5 - (11*Pi^2*H[{0, 0, 0, 1}, x])/18 - (32*Pi^2*H[{0, 0, 1, 1}, x])/9 - (13*Pi^2*H[{0, 1, 0, 1}, x])/3 - (124*Pi^2*H[{0, 1, 1, 1}, x])/9 - (7*Pi^2*H[{1, 0, 0, 1}, x])/9 - (40*Pi^2*H[{1, 0, 1, 1}, x])/9 - 4*Pi^2*H[{1, 1, 0, 1}, x] - (40*Pi^2*H[{1, 1, 1, 1}, x])/3 + H[{0, 0, 0, 0, 0, 1}, x]/3 - (13*H[{0, 0, 0, 0, 1, 1}, x])/3 - (20*H[{0, 0, 0, 1, 0, 1}, x])/3 - 38*H[{0, 0, 0, 1, 1, 1}, x] - 4*H[{0, 0, 1, 0, 0, 1}, x] - 58*H[{0, 0, 1, 0, 1, 1}, x] - 46*H[{0, 0, 1, 1, 0, 1}, x] - (620*H[{0, 0, 1, 1, 1, 1}, x])/3 - (4*H[{0, 1, 0, 0, 0, 1}, x])/3 - 42*H[{0, 1, 0, 0, 1, 1}, x] - (164*H[{0, 1, 0, 1, 0, 1}, x])/3 - (764*H[{0, 1, 0, 1, 1, 1}, x])/3 - 22*H[{0, 1, 1, 0, 0, 1}, x] - 228*H[{0, 1, 1, 0, 1, 1}, x] - 188*H[{0, 1, 1, 1, 0, 1}, x] - (2344*H[{0, 1, 1, 1, 1, 1}, x])/3 + (4*H[{1, 0, 0, 0, 0, 1}, x])/3 - (14*H[{1, 0, 0, 0, 1, 1}, x])/3 - (20*H[{1, 0, 0, 1, 0, 1}, x])/3 - 52*H[{1, 0, 0, 1, 1, 1}, x] - (4*H[{1, 0, 1, 0, 0, 1}, x])/3 - (212*H[{1, 0, 1, 0, 1, 1}, x])/3 - 52*H[{1, 0, 1, 1, 0, 1}, x] - (808*H[{1, 0, 1, 1, 1, 1}, x])/3 + 2*H[{1, 1, 0, 0, 0, 1}, x] - 36*H[{1, 1, 0, 0, 1, 1}, x] - 44*H[{1, 1, 0, 1, 0, 1}, x] - 248*H[{1, 1, 0, 1, 1, 1}, x] - 12*H[{1, 1, 1, 0, 0, 1}, x] - 216*H[{1, 1, 1, 0, 1, 1}, x] - 168*H[{1, 1, 1, 1, 0, 1}, x] - 784*H[{1, 1, 1, 1, 1, 1}, x] - (Pi^2*H[{1}, x]*Zeta[3])/9 + (43*H[{0, 0, 1}, x]*Zeta[3])/3 + (152*H[{0, 1, 1}, x]*Zeta[3])/3 + (62*H[{1, 0, 1}, x]*Zeta[3])/3 + 56*H[{1, 1, 1}, x]*Zeta[3] + 23*H[{1}, x]*Zeta[5]}, {0, 0, -2*H[{1, 1}, x], -4*H[{0, 1, 1}, x] - 2*H[{1, 0, 1}, x] - 18*H[{1, 1, 1}, x], (-2*Pi^2*H[{1, 1}, x])/3 - 8*H[{0, 0, 1, 1}, x] - 4*H[{0, 1, 0, 1}, x] - 36*H[{0, 1, 1, 1}, x] - 2*H[{1, 0, 0, 1}, x] - 34*H[{1, 0, 1, 1}, x] - 22*H[{1, 1, 0, 1}, x] - 128*H[{1, 1, 1, 1}, x], (-4*Pi^2*H[{0, 1, 1}, x])/3 - (2*Pi^2*H[{1, 0, 1}, x])/3 - 6*Pi^2*H[{1, 1, 1}, x] - 16*H[{0, 0, 0, 1, 1}, x] - 8*H[{0, 0, 1, 0, 1}, x] - 72*H[{0, 0, 1, 1, 1}, x] - 4*H[{0, 1, 0, 0, 1}, x] - 68*H[{0, 1, 0, 1, 1}, x] - 44*H[{0, 1, 1, 0, 1}, x] - 256*H[{0, 1, 1, 1, 1}, x] - 2*H[{1, 0, 0, 0, 1}, x] - 66*H[{1, 0, 0, 1, 1}, x] - 38*H[{1, 0, 1, 0, 1}, x] - 272*H[{1, 0, 1, 1, 1}, x] - 22*H[{1, 1, 0, 0, 1}, x] - 248*H[{1, 1, 0, 1, 1}, x] - 164*H[{1, 1, 1, 0, 1}, x] - 840*H[{1, 1, 1, 1, 1}, x] + 4*H[{1, 1}, x]*Zeta[3], -(Pi^4*H[{1, 1}, x])/5 - (8*Pi^2*H[{0, 0, 1, 1}, x])/3 - (4*Pi^2*H[{0, 1, 0, 1}, x])/3 - 12*Pi^2*H[{0, 1, 1, 1}, x] - (2*Pi^2*H[{1, 0, 0, 1}, x])/3 - (34*Pi^2*H[{1, 0, 1, 1}, x])/3 - (22*Pi^2*H[{1, 1, 0, 1}, x])/3 - (128*Pi^2*H[{1, 1, 1, 1}, x])/3 - 32*H[{0, 0, 0, 0, 1, 1}, x] - 16*H[{0, 0, 0, 1, 0, 1}, x] - 144*H[{0, 0, 0, 1, 1, 1}, x] - 8*H[{0, 0, 1, 0, 0, 1}, x] - 136*H[{0, 0, 1, 0, 1, 1}, x] - 88*H[{0, 0, 1, 1, 0, 1}, x] - 512*H[{0, 0, 1, 1, 1, 1}, x] - 4*H[{0, 1, 0, 0, 0, 1}, x] - 132*H[{0, 1, 0, 0, 1, 1}, x] - 76*H[{0, 1, 0, 1, 0, 1}, x] - 544*H[{0, 1, 0, 1, 1, 1}, x] - 44*H[{0, 1, 1, 0, 0, 1}, x] - 496*H[{0, 1, 1, 0, 1, 1}, x] - 328*H[{0, 1, 1, 1, 0, 1}, x] - 1680*H[{0, 1, 1, 1, 1, 1}, x] - 2*H[{1, 0, 0, 0, 0, 1}, x] - 130*H[{1, 0, 0, 0, 1, 1}, x] - 70*H[{1, 0, 0, 1, 0, 1}, x] - 560*H[{1, 0, 0, 1, 1, 1}, x] - 38*H[{1, 0, 1, 0, 0, 1}, x] - 520*H[{1, 0, 1, 0, 1, 1}, x] - 340*H[{1, 0, 1, 1, 0, 1}, x] - 1864*H[{1, 0, 1, 1, 1, 1}, x] - 22*H[{1, 1, 0, 0, 0, 1}, x] - 456*H[{1, 1, 0, 0, 1, 1}, x] - 292*H[{1, 1, 0, 1, 0, 1}, x] - 1840*H[{1, 1, 0, 1, 1, 1}, x] - 164*H[{1, 1, 1, 0, 0, 1}, x] - 1624*H[{1, 1, 1, 0, 1, 1}, x] - 1096*H[{1, 1, 1, 1, 0, 1}, x] - 5312*H[{1, 1, 1, 1, 1, 1}, x] + 8*H[{0, 1, 1}, x]*Zeta[3] + 4*H[{1, 0, 1}, x]*Zeta[3] + 36*H[{1, 1, 1}, x]*Zeta[3]}, {0, -H[{1}, x], -H[{0, 1}, x] - 6*H[{1, 1}, x], -(Pi^2*H[{1}, x])/3 - H[{0, 0, 1}, x] - 14*H[{0, 1, 1}, x] - 8*H[{1, 0, 1}, x] - 40*H[{1, 1, 1}, x], -(Pi^2*H[{0, 1}, x])/3 - 2*Pi^2*H[{1, 1}, x] - H[{0, 0, 0, 1}, x] - 30*H[{0, 0, 1, 1}, x] - 16*H[{0, 1, 0, 1}, x] - 112*H[{0, 1, 1, 1}, x] - 8*H[{1, 0, 0, 1}, x] - 88*H[{1, 0, 1, 1}, x] - 52*H[{1, 1, 0, 1}, x] - 264*H[{1, 1, 1, 1}, x] + 2*H[{1}, x]*Zeta[3], -(Pi^4*H[{1}, x])/10 - (Pi^2*H[{0, 0, 1}, x])/3 - (14*Pi^2*H[{0, 1, 1}, x])/3 - (8*Pi^2*H[{1, 0, 1}, x])/3 - (40*Pi^2*H[{1, 1, 1}, x])/3 - H[{0, 0, 0, 0, 1}, x] - 62*H[{0, 0, 0, 1, 1}, x] - 32*H[{0, 0, 1, 0, 1}, x] - 256*H[{0, 0, 1, 1, 1}, x] - 16*H[{0, 1, 0, 0, 1}, x] - 224*H[{0, 1, 0, 1, 1}, x] - 140*H[{0, 1, 1, 0, 1}, x] - 776*H[{0, 1, 1, 1, 1}, x] - 8*H[{1, 0, 0, 0, 1}, x] - 168*H[{1, 0, 0, 1, 1}, x] - 104*H[{1, 0, 1, 0, 1}, x] - 656*H[{1, 0, 1, 1, 1}, x] - 52*H[{1, 1, 0, 0, 1}, x] - 536*H[{1, 1, 0, 1, 1}, x] - 344*H[{1, 1, 1, 0, 1}, x] - 1696*H[{1, 1, 1, 1, 1}, x] + 2*H[{0, 1}, x]*Zeta[3] + 12*H[{1, 1}, x]*Zeta[3], -(Pi^4*H[{0, 1}, x])/10 - (3*Pi^4*H[{1, 1}, x])/5 - (Pi^2*H[{0, 0, 0, 1}, x])/3 - 10*Pi^2*H[{0, 0, 1, 1}, x] - (16*Pi^2*H[{0, 1, 0, 1}, x])/3 - (112*Pi^2*H[{0, 1, 1, 1}, x])/3 - (8*Pi^2*H[{1, 0, 0, 1}, x])/3 - (88*Pi^2*H[{1, 0, 1, 1}, x])/3 - (52*Pi^2*H[{1, 1, 0, 1}, x])/3 - 88*Pi^2*H[{1, 1, 1, 1}, x] - H[{0, 0, 0, 0, 0, 1}, x] - 126*H[{0, 0, 0, 0, 1, 1}, x] - 64*H[{0, 0, 0, 1, 0, 1}, x] - 544*H[{0, 0, 0, 1, 1, 1}, x] - 32*H[{0, 0, 1, 0, 0, 1}, x] - 496*H[{0, 0, 1, 0, 1, 1}, x] - 316*H[{0, 0, 1, 1, 0, 1}, x] - 1800*H[{0, 0, 1, 1, 1, 1}, x] - 16*H[{0, 1, 0, 0, 0, 1}, x] - 432*H[{0, 1, 0, 0, 1, 1}, x] - 256*H[{0, 1, 0, 1, 0, 1}, x] - 1744*H[{0, 1, 0, 1, 1, 1}, x] - 140*H[{0, 1, 1, 0, 0, 1}, x] - 1528*H[{0, 1, 1, 0, 1, 1}, x] - 1000*H[{0, 1, 1, 1, 0, 1}, x] - 5056*H[{0, 1, 1, 1, 1, 1}, x] - 8*H[{1, 0, 0, 0, 0, 1}, x] - 328*H[{1, 0, 0, 0, 1, 1}, x] - 184*H[{1, 0, 0, 1, 0, 1}, x] - 1376*H[{1, 0, 0, 1, 1, 1}, x] - 104*H[{1, 0, 1, 0, 0, 1}, x] - 1264*H[{1, 0, 1, 0, 1, 1}, x] - 832*H[{1, 0, 1, 1, 0, 1}, x] - 4384*H[{1, 0, 1, 1, 1, 1}, x] - 52*H[{1, 1, 0, 0, 0, 1}, x] - 984*H[{1, 1, 0, 0, 1, 1}, x] - 640*H[{1, 1, 0, 1, 0, 1}, x] - 3904*H[{1, 1, 0, 1, 1, 1}, x] - 344*H[{1, 1, 1, 0, 0, 1}, x] - 3328*H[{1, 1, 1, 0, 1, 1}, x] - 2224*H[{1, 1, 1, 1, 0, 1}, x] - 10656*H[{1, 1, 1, 1, 1, 1}, x] + (2*Pi^2*H[{1}, x]*Zeta[3])/3 + 2*H[{0, 0, 1}, x]*Zeta[3] + 28*H[{0, 1, 1}, x]*Zeta[3] + 16*H[{1, 0, 1}, x]*Zeta[3] + 80*H[{1, 1, 1}, x]*Zeta[3] + 6*H[{1}, x]*Zeta[5]}, {-1/18, -H[{1}, x]/3, -Pi^2/9 - H[{0, 1}, x] - 2*H[{1, 1}, x], (-2*Pi^2*H[{1}, x])/3 - 3*H[{0, 0, 1}, x] - 6*H[{0, 1, 1}, x] - 6*H[{1, 0, 1}, x] - 12*H[{1, 1, 1}, x] - (19*Zeta[3])/9, (-151*Pi^4)/540 - 2*Pi^2*H[{0, 1}, x] - 4*Pi^2*H[{1, 1}, x] - 9*H[{0, 0, 0, 1}, x] - 18*H[{0, 0, 1, 1}, x] - 18*H[{0, 1, 0, 1}, x] - 36*H[{0, 1, 1, 1}, x] - 18*H[{1, 0, 0, 1}, x] - 36*H[{1, 0, 1, 1}, x] - 36*H[{1, 1, 0, 1}, x] - 72*H[{1, 1, 1, 1}, x] - (38*H[{1}, x]*Zeta[3])/3, (-151*Pi^4*H[{1}, x])/90 - 6*Pi^2*H[{0, 0, 1}, x] - 12*Pi^2*H[{0, 1, 1}, x] - 12*Pi^2*H[{1, 0, 1}, x] - 24*Pi^2*H[{1, 1, 1}, x] - 27*H[{0, 0, 0, 0, 1}, x] - 54*H[{0, 0, 0, 1, 1}, x] - 54*H[{0, 0, 1, 0, 1}, x] - 108*H[{0, 0, 1, 1, 1}, x] - 54*H[{0, 1, 0, 0, 1}, x] - 108*H[{0, 1, 0, 1, 1}, x] - 108*H[{0, 1, 1, 0, 1}, x] - 216*H[{0, 1, 1, 1, 1}, x] - 54*H[{1, 0, 0, 0, 1}, x] - 108*H[{1, 0, 0, 1, 1}, x] - 108*H[{1, 0, 1, 0, 1}, x] - 216*H[{1, 0, 1, 1, 1}, x] - 108*H[{1, 1, 0, 0, 1}, x] - 216*H[{1, 1, 0, 1, 1}, x] - 216*H[{1, 1, 1, 0, 1}, x] - 432*H[{1, 1, 1, 1, 1}, x] - 38*H[{0, 1}, x]*Zeta[3] - 76*H[{1, 1}, x]*Zeta[3] + ((-38*Pi^2*Zeta[3])/3 - 215*Zeta[5])/3, (-151*Pi^4*H[{0, 1}, x])/30 - (151*Pi^4*H[{1, 1}, x])/15 - 18*Pi^2*H[{0, 0, 0, 1}, x] - 36*Pi^2*H[{0, 0, 1, 1}, x] - 36*Pi^2*H[{0, 1, 0, 1}, x] - 72*Pi^2*H[{0, 1, 1, 1}, x] - 36*Pi^2*H[{1, 0, 0, 1}, x] - 72*Pi^2*H[{1, 0, 1, 1}, x] - 72*Pi^2*H[{1, 1, 0, 1}, x] - 144*Pi^2*H[{1, 1, 1, 1}, x] - 81*H[{0, 0, 0, 0, 0, 1}, x] - 162*H[{0, 0, 0, 0, 1, 1}, x] - 162*H[{0, 0, 0, 1, 0, 1}, x] - 324*H[{0, 0, 0, 1, 1, 1}, x] - 162*H[{0, 0, 1, 0, 0, 1}, x] - 324*H[{0, 0, 1, 0, 1, 1}, x] - 324*H[{0, 0, 1, 1, 0, 1}, x] - 648*H[{0, 0, 1, 1, 1, 1}, x] - 162*H[{0, 1, 0, 0, 0, 1}, x] - 324*H[{0, 1, 0, 0, 1, 1}, x] - 324*H[{0, 1, 0, 1, 0, 1}, x] - 648*H[{0, 1, 0, 1, 1, 1}, x] - 324*H[{0, 1, 1, 0, 0, 1}, x] - 648*H[{0, 1, 1, 0, 1, 1}, x] - 648*H[{0, 1, 1, 1, 0, 1}, x] - 1296*H[{0, 1, 1, 1, 1, 1}, x] - 162*H[{1, 0, 0, 0, 0, 1}, x] - 324*H[{1, 0, 0, 0, 1, 1}, x] - 324*H[{1, 0, 0, 1, 0, 1}, x] - 648*H[{1, 0, 0, 1, 1, 1}, x] - 324*H[{1, 0, 1, 0, 0, 1}, x] - 648*H[{1, 0, 1, 0, 1, 1}, x] - 648*H[{1, 0, 1, 1, 0, 1}, x] - 1296*H[{1, 0, 1, 1, 1, 1}, x] - 324*H[{1, 1, 0, 0, 0, 1}, x] - 648*H[{1, 1, 0, 0, 1, 1}, x] - 648*H[{1, 1, 0, 1, 0, 1}, x] - 1296*H[{1, 1, 0, 1, 1, 1}, x] - 648*H[{1, 1, 1, 0, 0, 1}, x] - 1296*H[{1, 1, 1, 0, 1, 1}, x] - 1296*H[{1, 1, 1, 1, 0, 1}, x] - 2592*H[{1, 1, 1, 1, 1, 1}, x] - (76*Pi^2*H[{1}, x]*Zeta[3])/3 - 114*H[{0, 0, 1}, x]*Zeta[3] - 228*H[{0, 1, 1}, x]*Zeta[3] - 228*H[{1, 0, 1}, x]*Zeta[3] - 456*H[{1, 1, 1}, x]*Zeta[3] + ((-4729*Pi^6)/1890 - (361*Zeta[3]^2)/3)/3 - 430*H[{1}, x]*Zeta[5]}, {0, 0, Pi^2/36, (Pi^2*H[{1}, x])/12 + H[{0, 0, 1}, x]/2 + H[{1, 0, 1}, x]/2 + (5*Zeta[3])/6, (37*Pi^4)/432 + (Pi^2*H[{0, 1}, x])/6 + (5*Pi^2*H[{1, 1}, x])/12 + 2*H[{0, 0, 0, 1}, x] + 3*H[{0, 0, 1, 1}, x] + 2*H[{0, 1, 0, 1}, x] + (7*H[{1, 0, 0, 1}, x])/2 + 3*H[{1, 0, 1, 1}, x] + (7*H[{1, 1, 0, 1}, x])/2 + (5*H[{1}, x]*Zeta[3])/2, (37*Pi^4*H[{1}, x])/144 + Pi^2*H[{0, 0, 1}, x] + (7*Pi^2*H[{0, 1, 1}, x])/6 + (3*Pi^2*H[{1, 0, 1}, x])/2 + (29*Pi^2*H[{1, 1, 1}, x])/12 + (13*H[{0, 0, 0, 0, 1}, x])/2 + 12*H[{0, 0, 0, 1, 1}, x] + 12*H[{0, 0, 1, 0, 1}, x] + 18*H[{0, 0, 1, 1, 1}, x] + 11*H[{0, 1, 0, 0, 1}, x] + 12*H[{0, 1, 0, 1, 1}, x] + 11*H[{0, 1, 1, 0, 1}, x] + (25*H[{1, 0, 0, 0, 1}, x])/2 + 21*H[{1, 0, 0, 1, 1}, x] + 18*H[{1, 0, 1, 0, 1}, x] + 18*H[{1, 0, 1, 1, 1}, x] + (43*H[{1, 1, 0, 0, 1}, x])/2 + 21*H[{1, 1, 0, 1, 1}, x] + (43*H[{1, 1, 1, 0, 1}, x])/2 + 5*H[{0, 1}, x]*Zeta[3] + (25*H[{1, 1}, x]*Zeta[3])/2 + (40*Pi^2*Zeta[3] + 735*Zeta[5])/36, (57787*Pi^6)/272160 + (37*Pi^4*H[{0, 1}, x])/72 + (185*Pi^4*H[{1, 1}, x])/144 + (7*Pi^2*H[{0, 0, 0, 1}, x])/2 + (13*Pi^2*H[{0, 0, 1, 1}, x])/2 + 5*Pi^2*H[{0, 1, 0, 1}, x] + (43*Pi^2*H[{0, 1, 1, 1}, x])/6 + (13*Pi^2*H[{1, 0, 0, 1}, x])/2 + 10*Pi^2*H[{1, 0, 1, 1}, x] + (19*Pi^2*H[{1, 1, 0, 1}, x])/2 + (173*Pi^2*H[{1, 1, 1, 1}, x])/12 + 20*H[{0, 0, 0, 0, 0, 1}, x] + 39*H[{0, 0, 0, 0, 1, 1}, x] + 42*H[{0, 0, 0, 1, 0, 1}, x] + 72*H[{0, 0, 0, 1, 1, 1}, x] + 39*H[{0, 0, 1, 0, 0, 1}, x] + 72*H[{0, 0, 1, 0, 1, 1}, x] + 69*H[{0, 0, 1, 1, 0, 1}, x] + 108*H[{0, 0, 1, 1, 1, 1}, x] + 38*H[{0, 1, 0, 0, 0, 1}, x] + 66*H[{0, 1, 0, 0, 1, 1}, x] + 60*H[{0, 1, 0, 1, 0, 1}, x] + 72*H[{0, 1, 0, 1, 1, 1}, x] + 65*H[{0, 1, 1, 0, 0, 1}, x] + 66*H[{0, 1, 1, 0, 1, 1}, x] + 65*H[{0, 1, 1, 1, 0, 1}, x] + (79*H[{1, 0, 0, 0, 0, 1}, x])/2 + 75*H[{1, 0, 0, 0, 1, 1}, x] + 78*H[{1, 0, 0, 1, 0, 1}, x] + 126*H[{1, 0, 0, 1, 1, 1}, x] + 72*H[{1, 0, 1, 0, 0, 1}, x] + 108*H[{1, 0, 1, 0, 1, 1}, x] + 102*H[{1, 0, 1, 1, 0, 1}, x] + 108*H[{1, 0, 1, 1, 1, 1}, x] + (151*H[{1, 1, 0, 0, 0, 1}, x])/2 + 129*H[{1, 1, 0, 0, 1, 1}, x] + 114*H[{1, 1, 0, 1, 0, 1}, x] + 126*H[{1, 1, 0, 1, 1, 1}, x] + (259*H[{1, 1, 1, 0, 0, 1}, x])/2 + 129*H[{1, 1, 1, 0, 1, 1}, x] + (259*H[{1, 1, 1, 1, 0, 1}, x])/2 + (10*Pi^2*H[{1}, x]*Zeta[3])/3 + 10*H[{0, 0, 1}, x]*Zeta[3] + 35*H[{0, 1, 1}, x]*Zeta[3] + 25*H[{1, 0, 1}, x]*Zeta[3] + (145*H[{1, 1, 1}, x]*Zeta[3])/2 + (245*H[{1}, x]*Zeta[5])/4}, {0, H[{1}, x]/8, H[{0, 1}, x]/8 + (5*H[{1, 1}, x])/4, (Pi^2*H[{1}, x])/12 + H[{0, 0, 1}, x]/8 + (13*H[{0, 1, 1}, x])/4 + (7*H[{1, 0, 1}, x])/4 + (19*H[{1, 1, 1}, x])/2, (Pi^2*H[{0, 1}, x])/12 + (5*Pi^2*H[{1, 1}, x])/6 + H[{0, 0, 0, 1}, x]/8 + (37*H[{0, 0, 1, 1}, x])/4 + (19*H[{0, 1, 0, 1}, x])/4 + (55*H[{0, 1, 1, 1}, x])/2 + (11*H[{1, 0, 0, 1}, x])/4 + (47*H[{1, 0, 1, 1}, x])/2 + (29*H[{1, 1, 0, 1}, x])/2 + 65*H[{1, 1, 1, 1}, x] + H[{1}, x]*Zeta[3], (4*Pi^4*H[{1}, x])/45 + (Pi^2*H[{0, 0, 1}, x])/12 + (13*Pi^2*H[{0, 1, 1}, x])/6 + (7*Pi^2*H[{1, 0, 1}, x])/6 + (19*Pi^2*H[{1, 1, 1}, x])/3 + H[{0, 0, 0, 0, 1}, x]/8 + (109*H[{0, 0, 0, 1, 1}, x])/4 + (55*H[{0, 0, 1, 0, 1}, x])/4 + (163*H[{0, 0, 1, 1, 1}, x])/2 + (31*H[{0, 1, 0, 0, 1}, x])/4 + (139*H[{0, 1, 0, 1, 1}, x])/2 + (85*H[{0, 1, 1, 0, 1}, x])/2 + 193*H[{0, 1, 1, 1, 1}, x] + (19*H[{1, 0, 0, 0, 1}, x])/4 + (127*H[{1, 0, 0, 1, 1}, x])/2 + (73*H[{1, 0, 1, 0, 1}, x])/2 + 181*H[{1, 0, 1, 1, 1}, x] + (49*H[{1, 1, 0, 0, 1}, x])/2 + 157*H[{1, 1, 0, 1, 1}, x] + 103*H[{1, 1, 1, 0, 1}, x] + 422*H[{1, 1, 1, 1, 1}, x] + H[{0, 1}, x]*Zeta[3] + 10*H[{1, 1}, x]*Zeta[3], (4*Pi^4*H[{0, 1}, x])/45 + (8*Pi^4*H[{1, 1}, x])/9 + (Pi^2*H[{0, 0, 0, 1}, x])/12 + (37*Pi^2*H[{0, 0, 1, 1}, x])/6 + (19*Pi^2*H[{0, 1, 0, 1}, x])/6 + (55*Pi^2*H[{0, 1, 1, 1}, x])/3 + (11*Pi^2*H[{1, 0, 0, 1}, x])/6 + (47*Pi^2*H[{1, 0, 1, 1}, x])/3 + (29*Pi^2*H[{1, 1, 0, 1}, x])/3 + (130*Pi^2*H[{1, 1, 1, 1}, x])/3 + H[{0, 0, 0, 0, 0, 1}, x]/8 + (325*H[{0, 0, 0, 0, 1, 1}, x])/4 + (163*H[{0, 0, 0, 1, 0, 1}, x])/4 + (487*H[{0, 0, 0, 1, 1, 1}, x])/2 + (91*H[{0, 0, 1, 0, 0, 1}, x])/4 + (415*H[{0, 0, 1, 0, 1, 1}, x])/2 + (253*H[{0, 0, 1, 1, 0, 1}, x])/2 + 577*H[{0, 0, 1, 1, 1, 1}, x] + (55*H[{0, 1, 0, 0, 0, 1}, x])/4 + (379*H[{0, 1, 0, 0, 1, 1}, x])/2 + (217*H[{0, 1, 0, 1, 0, 1}, x])/2 + 541*H[{0, 1, 0, 1, 1, 1}, x] + (145*H[{0, 1, 1, 0, 0, 1}, x])/2 + 469*H[{0, 1, 1, 0, 1, 1}, x] + 307*H[{0, 1, 1, 1, 0, 1}, x] + 1262*H[{0, 1, 1, 1, 1, 1}, x] + (35*H[{1, 0, 0, 0, 0, 1}, x])/4 + (359*H[{1, 0, 0, 0, 1, 1}, x])/2 + (197*H[{1, 0, 0, 1, 0, 1}, x])/2 + 521*H[{1, 0, 0, 1, 1, 1}, x] + (125*H[{1, 0, 1, 0, 0, 1}, x])/2 + 449*H[{1, 0, 1, 0, 1, 1}, x] + 287*H[{1, 0, 1, 1, 0, 1}, x] + 1222*H[{1, 0, 1, 1, 1, 1}, x] + (89*H[{1, 1, 0, 0, 0, 1}, x])/2 + 413*H[{1, 1, 0, 0, 1, 1}, x] + 251*H[{1, 1, 0, 1, 0, 1}, x] + 1150*H[{1, 1, 0, 1, 1, 1}, x] + 179*H[{1, 1, 1, 0, 0, 1}, x] + 1006*H[{1, 1, 1, 0, 1, 1}, x] + 682*H[{1, 1, 1, 1, 0, 1}, x] + 2660*H[{1, 1, 1, 1, 1, 1}, x] + (2*Pi^2*H[{1}, x]*Zeta[3])/3 + H[{0, 0, 1}, x]*Zeta[3] + 26*H[{0, 1, 1}, x]*Zeta[3] + 14*H[{1, 0, 1}, x]*Zeta[3] + 76*H[{1, 1, 1}, x]*Zeta[3] + 18*H[{1}, x]*Zeta[5]}, {0, 0, 0, -(Pi^2*H[{1}, x])/3 + 2*H[{0, 1, 1}, x] - 2*H[{1, 0, 1}, x], (-2*Pi^2*H[{0, 1}, x])/3 - 2*Pi^2*H[{1, 1}, x] + 8*H[{0, 0, 1, 1}, x] - 2*H[{0, 1, 0, 1}, x] + 16*H[{0, 1, 1, 1}, x] - 2*H[{1, 0, 0, 1}, x] - 12*H[{1, 1, 0, 1}, x] + 6*H[{1}, x]*Zeta[3], (-7*Pi^4*H[{1}, x])/18 - (5*Pi^2*H[{0, 0, 1}, x])/3 - (10*Pi^2*H[{0, 1, 1}, x])/3 - 6*Pi^2*H[{1, 0, 1}, x] - 12*Pi^2*H[{1, 1, 1}, x] + 26*H[{0, 0, 0, 1, 1}, x] - 2*H[{0, 0, 1, 0, 1}, x] + 64*H[{0, 0, 1, 1, 1}, x] - 2*H[{0, 1, 0, 0, 1}, x] + 28*H[{0, 1, 0, 1, 1}, x] - 4*H[{0, 1, 1, 0, 1}, x] + 104*H[{0, 1, 1, 1, 1}, x] - 2*H[{1, 0, 0, 0, 1}, x] + 36*H[{1, 0, 0, 1, 1}, x] - 36*H[{1, 0, 1, 0, 1}, x] + 24*H[{1, 0, 1, 1, 1}, x] - 12*H[{1, 1, 0, 0, 1}, x] - 72*H[{1, 1, 1, 0, 1}, x] + 12*H[{0, 1}, x]*Zeta[3] + 36*H[{1, 1}, x]*Zeta[3], (-7*Pi^4*H[{0, 1}, x])/9 - (7*Pi^4*H[{1, 1}, x])/3 - (14*Pi^2*H[{0, 0, 0, 1}, x])/3 - (22*Pi^2*H[{0, 0, 1, 1}, x])/3 - (40*Pi^2*H[{0, 1, 0, 1}, x])/3 - (56*Pi^2*H[{0, 1, 1, 1}, x])/3 - 12*Pi^2*H[{1, 0, 0, 1}, x] - 32*Pi^2*H[{1, 0, 1, 1}, x] - 36*Pi^2*H[{1, 1, 0, 1}, x] - 72*Pi^2*H[{1, 1, 1, 1}, x] + 80*H[{0, 0, 0, 0, 1, 1}, x] - 2*H[{0, 0, 0, 1, 0, 1}, x] + 208*H[{0, 0, 0, 1, 1, 1}, x] - 2*H[{0, 0, 1, 0, 0, 1}, x] + 112*H[{0, 0, 1, 0, 1, 1}, x] + 20*H[{0, 0, 1, 1, 0, 1}, x] + 416*H[{0, 0, 1, 1, 1, 1}, x] - 2*H[{0, 1, 0, 0, 0, 1}, x] + 136*H[{0, 1, 0, 0, 1, 1}, x] - 52*H[{0, 1, 0, 1, 0, 1}, x] + 248*H[{0, 1, 0, 1, 1, 1}, x] - 4*H[{0, 1, 1, 0, 0, 1}, x] + 200*H[{0, 1, 1, 0, 1, 1}, x] - 8*H[{0, 1, 1, 1, 0, 1}, x] + 640*H[{0, 1, 1, 1, 1, 1}, x] - 2*H[{1, 0, 0, 0, 0, 1}, x] + 144*H[{1, 0, 0, 0, 1, 1}, x] - 36*H[{1, 0, 0, 1, 0, 1}, x] + 312*H[{1, 0, 0, 1, 1, 1}, x] - 36*H[{1, 0, 1, 0, 0, 1}, x] + 24*H[{1, 0, 1, 0, 1, 1}, x] - 168*H[{1, 0, 1, 1, 0, 1}, x] + 192*H[{1, 0, 1, 1, 1, 1}, x] - 12*H[{1, 1, 0, 0, 0, 1}, x] + 216*H[{1, 1, 0, 0, 1, 1}, x] - 216*H[{1, 1, 0, 1, 0, 1}, x] + 144*H[{1, 1, 0, 1, 1, 1}, x] - 72*H[{1, 1, 1, 0, 0, 1}, x] - 432*H[{1, 1, 1, 1, 0, 1}, x] + (10*Pi^2*H[{1}, x]*Zeta[3])/3 + 30*H[{0, 0, 1}, x]*Zeta[3] + 76*H[{0, 1, 1}, x]*Zeta[3] + 92*H[{1, 0, 1}, x]*Zeta[3] + 216*H[{1, 1, 1}, x]*Zeta[3] + 66*H[{1}, x]*Zeta[5]}, {0, 0, 0, 6*H[{1, 1, 1}, x], 18*H[{0, 1, 1, 1}, x] + 12*H[{1, 0, 1, 1}, x] + 6*H[{1, 1, 0, 1}, x] + 72*H[{1, 1, 1, 1}, x], 54*H[{0, 0, 1, 1, 1}, x] + 36*H[{0, 1, 0, 1, 1}, x] + 18*H[{0, 1, 1, 0, 1}, x] + 216*H[{0, 1, 1, 1, 1}, x] + 24*H[{1, 0, 0, 1, 1}, x] + 12*H[{1, 0, 1, 0, 1}, x] + 180*H[{1, 0, 1, 1, 1}, x] + 6*H[{1, 1, 0, 0, 1}, x] + 132*H[{1, 1, 0, 1, 1}, x] + 72*H[{1, 1, 1, 0, 1}, x] + 600*H[{1, 1, 1, 1, 1}, x], 162*H[{0, 0, 0, 1, 1, 1}, x] + 108*H[{0, 0, 1, 0, 1, 1}, x] + 54*H[{0, 0, 1, 1, 0, 1}, x] + 648*H[{0, 0, 1, 1, 1, 1}, x] + 72*H[{0, 1, 0, 0, 1, 1}, x] + 36*H[{0, 1, 0, 1, 0, 1}, x] + 540*H[{0, 1, 0, 1, 1, 1}, x] + 18*H[{0, 1, 1, 0, 0, 1}, x] + 396*H[{0, 1, 1, 0, 1, 1}, x] + 216*H[{0, 1, 1, 1, 0, 1}, x] + 1800*H[{0, 1, 1, 1, 1, 1}, x] + 48*H[{1, 0, 0, 0, 1, 1}, x] + 24*H[{1, 0, 0, 1, 0, 1}, x] + 468*H[{1, 0, 0, 1, 1, 1}, x] + 12*H[{1, 0, 1, 0, 0, 1}, x] + 336*H[{1, 0, 1, 0, 1, 1}, x] + 180*H[{1, 0, 1, 1, 0, 1}, x] + 1632*H[{1, 0, 1, 1, 1, 1}, x] + 6*H[{1, 1, 0, 0, 0, 1}, x] + 252*H[{1, 1, 0, 0, 1, 1}, x] + 132*H[{1, 1, 0, 1, 0, 1}, x] + 1392*H[{1, 1, 0, 1, 1, 1}, x] + 72*H[{1, 1, 1, 0, 0, 1}, x] + 1056*H[{1, 1, 1, 0, 1, 1}, x] + 600*H[{1, 1, 1, 1, 0, 1}, x] + 4320*H[{1, 1, 1, 1, 1, 1}, x]}, {0, 0, 0, 0, 0, (2*Pi^2*H[{0, 0, 1}, x])/3 + (Pi^2*H[{0, 1, 1}, x])/6 + H[{0, 0, 0, 0, 1}, x] + 2*H[{0, 0, 0, 1, 1}, x] + 2*H[{0, 0, 1, 0, 1}, x] + 4*H[{0, 0, 1, 1, 1}, x] - H[{0, 1, 1, 0, 1}, x] - 2*H[{0, 1}, x]*Zeta[3] + (-5*Pi^2*Zeta[3] + 15*Zeta[5])/6, (-59*Pi^4*H[{0, 1}, x])/120 + (5*Pi^2*H[{0, 0, 0, 1}, x])/3 + (25*Pi^2*H[{0, 0, 1, 1}, x])/6 + (4*Pi^2*H[{0, 1, 0, 1}, x])/3 + (Pi^2*H[{0, 1, 1, 1}, x])/2 - (4*Pi^2*H[{1, 0, 0, 1}, x])/3 - (Pi^2*H[{1, 0, 1, 1}, x])/3 + 7*H[{0, 0, 0, 0, 0, 1}, x] + 14*H[{0, 0, 0, 0, 1, 1}, x] + 10*H[{0, 0, 0, 1, 0, 1}, x] + 24*H[{0, 0, 0, 1, 1, 1}, x] + 12*H[{0, 0, 1, 0, 0, 1}, x] + 24*H[{0, 0, 1, 0, 1, 1}, x] + 23*H[{0, 0, 1, 1, 0, 1}, x] + 48*H[{0, 0, 1, 1, 1, 1}, x] + 2*H[{0, 1, 0, 0, 0, 1}, x] + 4*H[{0, 1, 0, 0, 1, 1}, x] + 4*H[{0, 1, 0, 1, 0, 1}, x] + 8*H[{0, 1, 0, 1, 1, 1}, x] - H[{0, 1, 1, 0, 0, 1}, x] - 6*H[{0, 1, 1, 0, 1, 1}, x] - 3*H[{0, 1, 1, 1, 0, 1}, x] - 2*H[{1, 0, 0, 0, 0, 1}, x] - 4*H[{1, 0, 0, 0, 1, 1}, x] - 4*H[{1, 0, 0, 1, 0, 1}, x] - 8*H[{1, 0, 0, 1, 1, 1}, x] + 2*H[{1, 0, 1, 1, 0, 1}, x] + (5*Pi^2*H[{1}, x]*Zeta[3])/3 + 10*H[{0, 0, 1}, x]*Zeta[3] + H[{0, 1, 1}, x]*Zeta[3] + 4*H[{1, 0, 1}, x]*Zeta[3] + (-43*Pi^6 - 4536*Zeta[3]^2)/3024 - 5*H[{1}, x]*Zeta[5]}, {0, 0, 0, 0, (-3*Pi^4)/80 + (Pi^2*H[{0, 1}, x])/4 - H[{0, 0, 0, 1}, x]/2 - H[{0, 0, 1, 1}, x] + H[{0, 1, 0, 1}, x]/2, (3*Pi^4*H[{1}, x])/40 + (3*Pi^2*H[{0, 0, 1}, x])/4 + (5*Pi^2*H[{0, 1, 1}, x])/3 - (Pi^2*H[{1, 0, 1}, x])/2 - 2*H[{0, 0, 0, 0, 1}, x] - 4*H[{0, 0, 0, 1, 1}, x] - H[{0, 0, 1, 0, 1}, x]/2 - 4*H[{0, 0, 1, 1, 1}, x] - (5*H[{0, 1, 0, 0, 1}, x])/2 - 3*H[{0, 1, 0, 1, 1}, x] + 2*H[{0, 1, 1, 0, 1}, x] + H[{1, 0, 0, 0, 1}, x] + 2*H[{1, 0, 0, 1, 1}, x] - H[{1, 0, 1, 0, 1}, x] - (3*H[{0, 1}, x]*Zeta[3])/2 + (-41*Pi^2*Zeta[3] + 84*Zeta[5])/12, (-17*Pi^4*H[{0, 1}, x])/180 - (3*Pi^4*H[{1, 1}, x])/20 + (11*Pi^2*H[{0, 0, 0, 1}, x])/12 + (13*Pi^2*H[{0, 0, 1, 1}, x])/3 + 5*Pi^2*H[{0, 1, 0, 1}, x] + (29*Pi^2*H[{0, 1, 1, 1}, x])/3 - (3*Pi^2*H[{1, 0, 0, 1}, x])/2 - (10*Pi^2*H[{1, 0, 1, 1}, x])/3 + Pi^2*H[{1, 1, 0, 1}, x] - (11*H[{0, 0, 0, 0, 0, 1}, x])/2 - 11*H[{0, 0, 0, 0, 1, 1}, x] - (11*H[{0, 0, 0, 1, 0, 1}, x])/2 - 16*H[{0, 0, 0, 1, 1, 1}, x] - (11*H[{0, 0, 1, 0, 0, 1}, x])/2 - 5*H[{0, 0, 1, 0, 1, 1}, x] + 4*H[{0, 0, 1, 1, 0, 1}, x] - 4*H[{0, 0, 1, 1, 1, 1}, x] - (37*H[{0, 1, 0, 0, 0, 1}, x])/2 - 35*H[{0, 1, 0, 0, 1, 1}, x] + H[{0, 1, 0, 1, 0, 1}, x] - 18*H[{0, 1, 0, 1, 1, 1}, x] - 16*H[{0, 1, 1, 0, 0, 1}, x] - 24*H[{0, 1, 1, 0, 1, 1}, x] + 14*H[{0, 1, 1, 1, 0, 1}, x] + 4*H[{1, 0, 0, 0, 0, 1}, x] + 8*H[{1, 0, 0, 0, 1, 1}, x] + H[{1, 0, 0, 1, 0, 1}, x] + 8*H[{1, 0, 0, 1, 1, 1}, x] + 5*H[{1, 0, 1, 0, 0, 1}, x] + 6*H[{1, 0, 1, 0, 1, 1}, x] - 4*H[{1, 0, 1, 1, 0, 1}, x] - 2*H[{1, 1, 0, 0, 0, 1}, x] - 4*H[{1, 1, 0, 0, 1, 1}, x] + 2*H[{1, 1, 0, 1, 0, 1}, x] + (41*Pi^2*H[{1}, x]*Zeta[3])/6 + (7*H[{0, 0, 1}, x]*Zeta[3])/2 + 2*H[{0, 1, 1}, x]*Zeta[3] + 3*H[{1, 0, 1}, x]*Zeta[3] + (-1811*Pi^6 + 1620*Zeta[3]^2)/6480 - 14*H[{1}, x]*Zeta[5]}, {0, 0, Pi^2/12 - H[{0, 1}, x]/2, (Pi^2*H[{1}, x])/6 - H[{0, 0, 1}, x]/2 - 3*H[{0, 1, 1}, x] - H[{1, 0, 1}, x] + (3*Zeta[3])/2, Pi^4/90 + (Pi^2*H[{0, 1}, x])/6 + (Pi^2*H[{1, 1}, x])/3 + H[{0, 0, 0, 1}, x]/2 - H[{0, 0, 1, 1}, x] - 4*H[{0, 1, 0, 1}, x] - 14*H[{0, 1, 1, 1}, x] - H[{1, 0, 0, 1}, x] - 6*H[{1, 0, 1, 1}, x] - 2*H[{1, 1, 0, 1}, x] + 3*H[{1}, x]*Zeta[3], (Pi^4*H[{1}, x])/45 + (11*Pi^2*H[{0, 0, 1}, x])/6 + (4*Pi^2*H[{0, 1, 1}, x])/3 + (Pi^2*H[{1, 0, 1}, x])/3 + (2*Pi^2*H[{1, 1, 1}, x])/3 + (15*H[{0, 0, 0, 0, 1}, x])/2 + 13*H[{0, 0, 0, 1, 1}, x] + 6*H[{0, 0, 1, 0, 1}, x] + 10*H[{0, 0, 1, 1, 1}, x] + 6*H[{0, 1, 0, 0, 1}, x] - 12*H[{0, 1, 0, 1, 1}, x] - 14*H[{0, 1, 1, 0, 1}, x] - 60*H[{0, 1, 1, 1, 1}, x] + H[{1, 0, 0, 0, 1}, x] - 2*H[{1, 0, 0, 1, 1}, x] - 8*H[{1, 0, 1, 0, 1}, x] - 28*H[{1, 0, 1, 1, 1}, x] - 2*H[{1, 1, 0, 0, 1}, x] - 12*H[{1, 1, 0, 1, 1}, x] - 4*H[{1, 1, 1, 0, 1}, x] - 3*Pi^2*Zeta[3] + 13*H[{0, 1}, x]*Zeta[3] + 6*H[{1, 1}, x]*Zeta[3] - (59*Zeta[5])/2, (-1061*Pi^6)/1620 + (28*Pi^4*H[{0, 1}, x])/15 + (2*Pi^4*H[{1, 1}, x])/45 + (11*Pi^2*H[{0, 0, 0, 1}, x])/2 + 12*Pi^2*H[{0, 0, 1, 1}, x] + 8*Pi^2*H[{0, 1, 0, 1}, x] + (32*Pi^2*H[{0, 1, 1, 1}, x])/3 + (11*Pi^2*H[{1, 0, 0, 1}, x])/3 + (8*Pi^2*H[{1, 0, 1, 1}, x])/3 + (2*Pi^2*H[{1, 1, 0, 1}, x])/3 + (4*Pi^2*H[{1, 1, 1, 1}, x])/3 + (77*H[{0, 0, 0, 0, 0, 1}, x])/2 + 75*H[{0, 0, 0, 0, 1, 1}, x] + 48*H[{0, 0, 0, 1, 0, 1}, x] + 114*H[{0, 0, 0, 1, 1, 1}, x] + 60*H[{0, 0, 1, 0, 0, 1}, x] + 88*H[{0, 0, 1, 0, 1, 1}, x] + 78*H[{0, 0, 1, 1, 0, 1}, x] + 140*H[{0, 0, 1, 1, 1, 1}, x] + 50*H[{0, 1, 0, 0, 0, 1}, x] + 76*H[{0, 1, 0, 0, 1, 1}, x] + 20*H[{0, 1, 0, 1, 0, 1}, x] - 8*H[{0, 1, 0, 1, 1, 1}, x] + 62*H[{0, 1, 1, 0, 0, 1}, x] - 28*H[{0, 1, 1, 0, 1, 1}, x] - 28*H[{0, 1, 1, 1, 0, 1}, x] - 248*H[{0, 1, 1, 1, 1, 1}, x] + 15*H[{1, 0, 0, 0, 0, 1}, x] + 26*H[{1, 0, 0, 0, 1, 1}, x] + 12*H[{1, 0, 0, 1, 0, 1}, x] + 20*H[{1, 0, 0, 1, 1, 1}, x] + 12*H[{1, 0, 1, 0, 0, 1}, x] - 24*H[{1, 0, 1, 0, 1, 1}, x] - 28*H[{1, 0, 1, 1, 0, 1}, x] - 120*H[{1, 0, 1, 1, 1, 1}, x] + 2*H[{1, 1, 0, 0, 0, 1}, x] - 4*H[{1, 1, 0, 0, 1, 1}, x] - 16*H[{1, 1, 0, 1, 0, 1}, x] - 56*H[{1, 1, 0, 1, 1, 1}, x] - 4*H[{1, 1, 1, 0, 0, 1}, x] - 24*H[{1, 1, 1, 0, 1, 1}, x] - 8*H[{1, 1, 1, 1, 0, 1}, x] - 6*Pi^2*H[{1}, x]*Zeta[3] + 51*H[{0, 0, 1}, x]*Zeta[3] + 92*H[{0, 1, 1}, x]*Zeta[3] + 26*H[{1, 0, 1}, x]*Zeta[3] + 12*H[{1, 1, 1}, x]*Zeta[3] - 50*Zeta[3]^2 - 59*H[{1}, x]*Zeta[5]}, {-7/120, (-7*H[{1}, x])/20, (17*Pi^2)/360 - H[{0, 1}, x] - (21*H[{1, 1}, x])/10, (Pi^2*H[{1}, x])/30 - (3*H[{0, 0, 1}, x])/2 - 7*H[{0, 1, 1}, x] - (9*H[{1, 0, 1}, x])/2 - (63*H[{1, 1, 1}, x])/5 + (7*Zeta[3])/4, (47*Pi^4)/1800 - (3*Pi^2*H[{1, 1}, x])/10 - (7*H[{0, 0, 0, 1}, x])/2 - 11*H[{0, 0, 1, 1}, x] - 12*H[{0, 1, 0, 1}, x] - 40*H[{0, 1, 1, 1}, x] - (15*H[{1, 0, 0, 1}, x])/2 - 33*H[{1, 0, 1, 1}, x] - 24*H[{1, 1, 0, 1}, x] - (378*H[{1, 1, 1, 1}, x])/5 + 6*H[{1}, x]*Zeta[3], (37*Pi^4*H[{1}, x])/300 + (2*Pi^2*H[{0, 0, 1}, x])/3 - (Pi^2*H[{1, 0, 1}, x])/2 - (14*Pi^2*H[{1, 1, 1}, x])/5 - (17*H[{0, 0, 0, 0, 1}, x])/2 - 21*H[{0, 0, 0, 1, 1}, x] - 18*H[{0, 0, 1, 0, 1}, x] - 56*H[{0, 0, 1, 1, 1}, x] - 20*H[{0, 1, 0, 0, 1}, x] - 80*H[{0, 1, 0, 1, 1}, x] - 66*H[{0, 1, 1, 0, 1}, x] - 220*H[{0, 1, 1, 1, 1}, x] - (45*H[{1, 0, 0, 0, 1}, x])/2 - 63*H[{1, 0, 0, 1, 1}, x] - 60*H[{1, 0, 1, 0, 1}, x] - 198*H[{1, 0, 1, 1, 1}, x] - 42*H[{1, 1, 0, 0, 1}, x] - 180*H[{1, 1, 0, 1, 1}, x] - 138*H[{1, 1, 1, 0, 1}, x] - (2268*H[{1, 1, 1, 1, 1}, x])/5 - (11*Pi^2*Zeta[3])/3 + 12*H[{0, 1}, x]*Zeta[3] + 27*H[{1, 1}, x]*Zeta[3] - (7*Zeta[5])/20, (-4361*Pi^6)/8100 + (79*Pi^4*H[{0, 1}, x])/90 + (101*Pi^4*H[{1, 1}, x])/150 + (Pi^2*H[{0, 0, 0, 1}, x])/3 + 4*Pi^2*H[{0, 0, 1, 1}, x] + (17*Pi^2*H[{0, 1, 0, 1}, x])/3 + 2*Pi^2*H[{0, 1, 1, 1}, x] - (3*Pi^2*H[{1, 0, 0, 1}, x])/2 - 4*Pi^2*H[{1, 0, 1, 1}, x] - 4*Pi^2*H[{1, 1, 0, 1}, x] - (94*Pi^2*H[{1, 1, 1, 1}, x])/5 - (39*H[{0, 0, 0, 0, 0, 1}, x])/2 - 43*H[{0, 0, 0, 0, 1, 1}, x] - 36*H[{0, 0, 0, 1, 0, 1}, x] - 96*H[{0, 0, 0, 1, 1, 1}, x] - 34*H[{0, 0, 1, 0, 0, 1}, x] - 100*H[{0, 0, 1, 0, 1, 1}, x] - 78*H[{0, 0, 1, 1, 0, 1}, x] - 260*H[{0, 0, 1, 1, 1, 1}, x] - 58*H[{0, 1, 0, 0, 0, 1}, x] - 156*H[{0, 1, 0, 0, 1, 1}, x] - 126*H[{0, 1, 0, 1, 0, 1}, x] - 440*H[{0, 1, 0, 1, 1, 1}, x] - 98*H[{0, 1, 1, 0, 0, 1}, x] - 452*H[{0, 1, 1, 0, 1, 1}, x] - 348*H[{0, 1, 1, 1, 0, 1}, x] - 1216*H[{0, 1, 1, 1, 1, 1}, x] - (147*H[{1, 0, 0, 0, 0, 1}, x])/2 - 165*H[{1, 0, 0, 0, 1, 1}, x] - 126*H[{1, 0, 0, 1, 0, 1}, x] - 366*H[{1, 0, 0, 1, 1, 1}, x] - 138*H[{1, 0, 1, 0, 0, 1}, x] - 444*H[{1, 0, 1, 0, 1, 1}, x] - 354*H[{1, 0, 1, 1, 0, 1}, x] - 1140*H[{1, 0, 1, 1, 1, 1}, x] - 138*H[{1, 1, 0, 0, 0, 1}, x] - 372*H[{1, 1, 0, 0, 1, 1}, x] - 336*H[{1, 1, 0, 1, 0, 1}, x] - 1104*H[{1, 1, 0, 1, 1, 1}, x] - 246*H[{1, 1, 1, 0, 0, 1}, x] - 1044*H[{1, 1, 1, 0, 1, 1}, x] - 816*H[{1, 1, 1, 1, 0, 1}, x] - (13608*H[{1, 1, 1, 1, 1, 1}, x])/5 - 13*Pi^2*H[{1}, x]*Zeta[3] + 18*H[{0, 0, 1}, x]*Zeta[3] + 84*H[{0, 1, 1}, x]*Zeta[3] + 33*H[{1, 0, 1}, x]*Zeta[3] + 144*H[{1, 1, 1}, x]*Zeta[3] - (69*Zeta[3]^2)/2 + (432*H[{1}, x]*Zeta[5])/5}, {-11/240, (-3*H[{1}, x])/20, -Pi^2/180 - H[{0, 1}, x]/4 - (2*H[{1, 1}, x])/5, -(Pi^2*H[{1}, x])/30 - H[{0, 0, 1}, x]/4 - H[{0, 1, 1}, x]/2 - (2*H[{1, 1, 1}, x])/5 + (3*Zeta[3])/4, (379*Pi^4)/5400 + (Pi^2*H[{0, 1}, x])/3 + (3*Pi^2*H[{1, 1}, x])/10 - H[{0, 0, 0, 1}, x]/4 - H[{0, 0, 1, 1}, x]/2 + (3*H[{0, 1, 0, 1}, x])/2 + H[{0, 1, 1, 1}, x] + H[{1, 0, 0, 1}, x] + 4*H[{1, 0, 1, 1}, x] + 3*H[{1, 1, 0, 1}, x] + (28*H[{1, 1, 1, 1}, x])/5, (359*Pi^4*H[{1}, x])/900 + (Pi^2*H[{0, 0, 1}, x])/3 + 3*Pi^2*H[{0, 1, 1}, x] + (7*Pi^2*H[{1, 0, 1}, x])/6 + (19*Pi^2*H[{1, 1, 1}, x])/5 - H[{0, 0, 0, 0, 1}, x]/4 - H[{0, 0, 0, 1, 1}, x]/2 + (3*H[{0, 0, 1, 0, 1}, x])/2 + H[{0, 0, 1, 1, 1}, x] + (7*H[{0, 1, 0, 0, 1}, x])/2 + 11*H[{0, 1, 0, 1, 1}, x] + 15*H[{0, 1, 1, 0, 1}, x] + 22*H[{0, 1, 1, 1, 1}, x] + 8*H[{1, 0, 0, 0, 1}, x] + 18*H[{1, 0, 0, 1, 1}, x] + 15*H[{1, 0, 1, 0, 1}, x] + 40*H[{1, 0, 1, 1, 1}, x] + 13*H[{1, 1, 0, 0, 1}, x] + 34*H[{1, 1, 0, 1, 1}, x] + 30*H[{1, 1, 1, 0, 1}, x] + (328*H[{1, 1, 1, 1, 1}, x])/5 - (4*Pi^2*Zeta[3])/3 + 3*H[{0, 1}, x]*Zeta[3] + 3*H[{1, 1}, x]*Zeta[3] + (1107*Zeta[5])/20, (901*Pi^6)/4725 + (149*Pi^4*H[{0, 1}, x])/90 + (1849*Pi^4*H[{1, 1}, x])/900 + (Pi^2*H[{0, 0, 0, 1}, x])/3 + 3*Pi^2*H[{0, 0, 1, 1}, x] + (28*Pi^2*H[{0, 1, 0, 1}, x])/3 + 22*Pi^2*H[{0, 1, 1, 1}, x] + (29*Pi^2*H[{1, 0, 0, 1}, x])/6 + 10*Pi^2*H[{1, 0, 1, 1}, x] + (44*Pi^2*H[{1, 1, 0, 1}, x])/3 + (149*Pi^2*H[{1, 1, 1, 1}, x])/5 - H[{0, 0, 0, 0, 0, 1}, x]/4 - H[{0, 0, 0, 0, 1, 1}, x]/2 + (3*H[{0, 0, 0, 1, 0, 1}, x])/2 + H[{0, 0, 0, 1, 1, 1}, x] + (7*H[{0, 0, 1, 0, 0, 1}, x])/2 + 11*H[{0, 0, 1, 0, 1, 1}, x] + 15*H[{0, 0, 1, 1, 0, 1}, x] + 22*H[{0, 0, 1, 1, 1, 1}, x] + (11*H[{0, 1, 0, 0, 0, 1}, x])/2 + 15*H[{0, 1, 0, 0, 1, 1}, x] + 45*H[{0, 1, 0, 1, 0, 1}, x] + 86*H[{0, 1, 0, 1, 1, 1}, x] + 35*H[{0, 1, 1, 0, 0, 1}, x] + 86*H[{0, 1, 1, 0, 1, 1}, x] + 114*H[{0, 1, 1, 1, 0, 1}, x] + 196*H[{0, 1, 1, 1, 1, 1}, x] + 39*H[{1, 0, 0, 0, 0, 1}, x] + 80*H[{1, 0, 0, 0, 1, 1}, x] + 57*H[{1, 0, 0, 1, 0, 1}, x] + 144*H[{1, 0, 0, 1, 1, 1}, x] + 65*H[{1, 0, 1, 0, 0, 1}, x] + 146*H[{1, 0, 1, 0, 1, 1}, x] + 120*H[{1, 0, 1, 1, 0, 1}, x] + 304*H[{1, 0, 1, 1, 1, 1}, x] + 53*H[{1, 1, 0, 0, 0, 1}, x] + 114*H[{1, 1, 0, 0, 1, 1}, x] + 114*H[{1, 1, 0, 1, 0, 1}, x] + 268*H[{1, 1, 0, 1, 1, 1}, x] + 106*H[{1, 1, 1, 0, 0, 1}, x] + 244*H[{1, 1, 1, 0, 1, 1}, x] + 234*H[{1, 1, 1, 1, 0, 1}, x] + (2608*H[{1, 1, 1, 1, 1, 1}, x])/5 + 10*Pi^2*H[{1}, x]*Zeta[3] + 3*H[{0, 0, 1}, x]*Zeta[3] + 24*H[{0, 1, 1}, x]*Zeta[3] + 21*H[{1, 0, 1}, x]*Zeta[3] + 42*H[{1, 1, 1}, x]*Zeta[3] + (21*Zeta[3]^2)/2 + (573*H[{1}, x]*Zeta[5])/5}, {0, 0, 0, 0, (3*Pi^4)/40 - (Pi^2*H[{0, 1}, x])/2 + H[{0, 0, 0, 1}, x] + 2*H[{0, 0, 1, 1}, x] - H[{0, 1, 0, 1}, x], (-3*Pi^4*H[{1}, x])/20 - (Pi^2*H[{0, 0, 1}, x])/3 - 3*Pi^2*H[{0, 1, 1}, x] + Pi^2*H[{1, 0, 1}, x] + 6*H[{0, 0, 0, 0, 1}, x] + 12*H[{0, 0, 0, 1, 1}, x] + 6*H[{0, 0, 1, 0, 1}, x] + 16*H[{0, 0, 1, 1, 1}, x] + 4*H[{0, 1, 0, 0, 1}, x] + 6*H[{0, 1, 0, 1, 1}, x] - 6*H[{0, 1, 1, 0, 1}, x] - 2*H[{1, 0, 0, 0, 1}, x] - 4*H[{1, 0, 0, 1, 1}, x] + 2*H[{1, 0, 1, 0, 1}, x] - 6*H[{0, 1}, x]*Zeta[3] + (16*Pi^2*Zeta[3] + 3*Zeta[5])/3, (-83*Pi^4*H[{0, 1}, x])/120 + (3*Pi^4*H[{1, 1}, x])/10 + 2*Pi^2*H[{0, 0, 0, 1}, x] - (2*Pi^2*H[{0, 0, 1, 1}, x])/3 - (15*Pi^2*H[{0, 1, 0, 1}, x])/2 - 18*Pi^2*H[{0, 1, 1, 1}, x] + (2*Pi^2*H[{1, 0, 0, 1}, x])/3 + 6*Pi^2*H[{1, 0, 1, 1}, x] - 2*Pi^2*H[{1, 1, 0, 1}, x] + 25*H[{0, 0, 0, 0, 0, 1}, x] + 50*H[{0, 0, 0, 0, 1, 1}, x] + 38*H[{0, 0, 0, 1, 0, 1}, x] + 84*H[{0, 0, 0, 1, 1, 1}, x] + 34*H[{0, 0, 1, 0, 0, 1}, x] + 64*H[{0, 0, 1, 0, 1, 1}, x] + 40*H[{0, 0, 1, 1, 0, 1}, x] + 104*H[{0, 0, 1, 1, 1, 1}, x] + 40*H[{0, 1, 0, 0, 0, 1}, x] + 76*H[{0, 1, 0, 0, 1, 1}, x] + 13*H[{0, 1, 0, 1, 0, 1}, x] + 60*H[{0, 1, 0, 1, 1, 1}, x] + 24*H[{0, 1, 1, 0, 0, 1}, x] + 36*H[{0, 1, 1, 0, 1, 1}, x] - 36*H[{0, 1, 1, 1, 0, 1}, x] - 12*H[{1, 0, 0, 0, 0, 1}, x] - 24*H[{1, 0, 0, 0, 1, 1}, x] - 12*H[{1, 0, 0, 1, 0, 1}, x] - 32*H[{1, 0, 0, 1, 1, 1}, x] - 8*H[{1, 0, 1, 0, 0, 1}, x] - 12*H[{1, 0, 1, 0, 1, 1}, x] + 12*H[{1, 0, 1, 1, 0, 1}, x] + 4*H[{1, 1, 0, 0, 0, 1}, x] + 8*H[{1, 1, 0, 0, 1, 1}, x] - 4*H[{1, 1, 0, 1, 0, 1}, x] - (32*Pi^2*H[{1}, x]*Zeta[3])/3 - 36*H[{0, 1, 1}, x]*Zeta[3] + 12*H[{1, 0, 1}, x]*Zeta[3] + (8573*Pi^6 + 453600*Zeta[3]^2)/15120 - 2*H[{1}, x]*Zeta[5]}, {0, 0, -Pi^2/36, -(Pi^2*H[{1}, x])/6 + H[{0, 0, 1}, x] + H[{0, 1, 1}, x], (79*Pi^4)/1080 - (2*Pi^2*H[{0, 1}, x])/3 - Pi^2*H[{1, 1}, x] + 7*H[{0, 0, 0, 1}, x] + 12*H[{0, 0, 1, 1}, x] + 3*H[{0, 1, 0, 1}, x] + 8*H[{0, 1, 1, 1}, x] + 6*H[{1, 0, 0, 1}, x] + 6*H[{1, 0, 1, 1}, x], (-29*Pi^4*H[{1}, x])/180 + 2*Pi^2*H[{0, 0, 1}, x] - (10*Pi^2*H[{0, 1, 1}, x])/3 - 6*Pi^2*H[{1, 1, 1}, x] + 31*H[{0, 0, 0, 0, 1}, x] + 58*H[{0, 0, 0, 1, 1}, x] + 40*H[{0, 0, 1, 0, 1}, x] + 84*H[{0, 0, 1, 1, 1}, x] + 35*H[{0, 1, 0, 0, 1}, x] + 50*H[{0, 1, 0, 1, 1}, x] + 20*H[{0, 1, 1, 0, 1}, x] + 52*H[{0, 1, 1, 1, 1}, x] + 34*H[{1, 0, 0, 0, 1}, x] + 56*H[{1, 0, 0, 1, 1}, x] + 26*H[{1, 0, 1, 0, 1}, x] + 48*H[{1, 0, 1, 1, 1}, x] + 36*H[{1, 1, 0, 0, 1}, x] + 36*H[{1, 1, 0, 1, 1}, x] + (143*Pi^2*Zeta[3])/18 + (5*Zeta[5])/2, (18737*Pi^6)/22680 + (5*Pi^4*H[{0, 1}, x])/9 + (7*Pi^4*H[{1, 1}, x])/30 + (46*Pi^2*H[{0, 0, 0, 1}, x])/3 + 16*Pi^2*H[{0, 0, 1, 1}, x] - (10*Pi^2*H[{0, 1, 0, 1}, x])/3 - (56*Pi^2*H[{0, 1, 1, 1}, x])/3 + (44*Pi^2*H[{1, 0, 0, 1}, x])/3 + 4*Pi^2*H[{1, 0, 1, 1}, x] - 8*Pi^2*H[{1, 1, 0, 1}, x] - 36*Pi^2*H[{1, 1, 1, 1}, x] + 115*H[{0, 0, 0, 0, 0, 1}, x] + 222*H[{0, 0, 0, 0, 1, 1}, x] + 186*H[{0, 0, 0, 1, 0, 1}, x] + 380*H[{0, 0, 0, 1, 1, 1}, x] + 176*H[{0, 0, 1, 0, 0, 1}, x] + 312*H[{0, 0, 1, 0, 1, 1}, x] + 252*H[{0, 0, 1, 1, 0, 1}, x] + 528*H[{0, 0, 1, 1, 1, 1}, x] + 191*H[{0, 1, 0, 0, 0, 1}, x] + 342*H[{0, 1, 0, 0, 1, 1}, x] + 162*H[{0, 1, 0, 1, 0, 1}, x] + 364*H[{0, 1, 0, 1, 1, 1}, x] + 212*H[{0, 1, 1, 0, 0, 1}, x] + 304*H[{0, 1, 1, 0, 1, 1}, x] + 124*H[{0, 1, 1, 1, 0, 1}, x] + 320*H[{0, 1, 1, 1, 1, 1}, x] + 138*H[{1, 0, 0, 0, 0, 1}, x] + 252*H[{1, 0, 0, 0, 1, 1}, x] + 192*H[{1, 0, 0, 1, 0, 1}, x] + 376*H[{1, 0, 0, 1, 1, 1}, x] + 178*H[{1, 0, 1, 0, 0, 1}, x] + 252*H[{1, 0, 1, 0, 1, 1}, x] + 168*H[{1, 0, 1, 1, 0, 1}, x] + 312*H[{1, 0, 1, 1, 1, 1}, x] + 220*H[{1, 1, 0, 0, 0, 1}, x] + 368*H[{1, 1, 0, 0, 1, 1}, x] + 140*H[{1, 1, 0, 1, 0, 1}, x] + 288*H[{1, 1, 0, 1, 1, 1}, x] + 216*H[{1, 1, 1, 0, 0, 1}, x] + 216*H[{1, 1, 1, 0, 1, 1}, x] + 5*Pi^2*H[{1}, x]*Zeta[3] + 56*H[{0, 0, 1}, x]*Zeta[3] + 8*H[{0, 1, 1}, x]*Zeta[3] + 48*H[{1, 0, 1}, x]*Zeta[3] + 48*Zeta[3]^2 + 7*H[{1}, x]*Zeta[5]}, {0, 0, 0, 0, 0, (Pi^2*H[{0, 0, 1}, x])/6 - H[{0, 0, 1, 0, 1}, x] + H[{0, 1, 0, 0, 1}, x] + 5*H[{0, 1}, x]*Zeta[3] + (-(Pi^2*Zeta[3]) - 60*Zeta[5])/6, (-17*Pi^4*H[{0, 1}, x])/360 + (Pi^2*H[{0, 0, 0, 1}, x])/2 + (2*Pi^2*H[{0, 0, 1, 1}, x])/3 + (7*Pi^2*H[{0, 1, 0, 1}, x])/6 - (Pi^2*H[{1, 0, 0, 1}, x])/3 - 3*H[{0, 0, 0, 1, 0, 1}, x] - H[{0, 0, 1, 0, 0, 1}, x] - 6*H[{0, 0, 1, 0, 1, 1}, x] - 4*H[{0, 0, 1, 1, 0, 1}, x] + 3*H[{0, 1, 0, 0, 0, 1}, x] + 6*H[{0, 1, 0, 0, 1, 1}, x] - H[{0, 1, 0, 1, 0, 1}, x] + 4*H[{0, 1, 1, 0, 0, 1}, x] + 2*H[{1, 0, 0, 1, 0, 1}, x] - 2*H[{1, 0, 1, 0, 0, 1}, x] + (Pi^2*H[{1}, x]*Zeta[3])/3 + 11*H[{0, 0, 1}, x]*Zeta[3] + 32*H[{0, 1, 1}, x]*Zeta[3] - 10*H[{1, 0, 1}, x]*Zeta[3] + (-3067*Pi^6 - 1428840*Zeta[3]^2)/45360 + 20*H[{1}, x]*Zeta[5]}, {7/180, (7*H[{1}, x])/30, (-7*Pi^2)/270 + (7*H[{1, 1}, x])/5, (-7*Pi^2*H[{1}, x])/45 - 2*H[{0, 0, 1}, x] + (42*H[{1, 1, 1}, x])/5 - (89*Zeta[3])/45, (-139*Pi^4)/900 - (2*Pi^2*H[{0, 1}, x])/3 - (14*Pi^2*H[{1, 1}, x])/15 - 6*H[{0, 0, 0, 1}, x] - 12*H[{0, 0, 1, 1}, x] - 8*H[{0, 1, 0, 1}, x] - 12*H[{1, 0, 0, 1}, x] + (252*H[{1, 1, 1, 1}, x])/5 - (178*H[{1}, x]*Zeta[3])/15, (-139*Pi^4*H[{1}, x])/150 - (8*Pi^2*H[{0, 0, 1}, x])/3 - (14*Pi^2*H[{0, 1, 1}, x])/3 - 4*Pi^2*H[{1, 0, 1}, x] - (28*Pi^2*H[{1, 1, 1}, x])/5 - 14*H[{0, 0, 0, 0, 1}, x] - 36*H[{0, 0, 0, 1, 1}, x] - 44*H[{0, 0, 1, 0, 1}, x] - 72*H[{0, 0, 1, 1, 1}, x] - 36*H[{0, 1, 0, 0, 1}, x] - 48*H[{0, 1, 0, 1, 1}, x] - 44*H[{0, 1, 1, 0, 1}, x] - 36*H[{1, 0, 0, 0, 1}, x] - 72*H[{1, 0, 0, 1, 1}, x] - 48*H[{1, 0, 1, 0, 1}, x] - 72*H[{1, 1, 0, 0, 1}, x] + (1512*H[{1, 1, 1, 1, 1}, x])/5 - 16*H[{0, 1}, x]*Zeta[3] - (356*H[{1, 1}, x]*Zeta[3])/5 + (-353*Pi^2*Zeta[3] - 8469*Zeta[5])/135, (-92077*Pi^6)/170100 - (7*Pi^4*H[{0, 1}, x])/5 - (139*Pi^4*H[{1, 1}, x])/25 - (20*Pi^2*H[{0, 0, 0, 1}, x])/3 - (56*Pi^2*H[{0, 0, 1, 1}, x])/3 - (44*Pi^2*H[{0, 1, 0, 1}, x])/3 - (86*Pi^2*H[{0, 1, 1, 1}, x])/3 - 16*Pi^2*H[{1, 0, 0, 1}, x] - 28*Pi^2*H[{1, 0, 1, 1}, x] - 24*Pi^2*H[{1, 1, 0, 1}, x] - (168*Pi^2*H[{1, 1, 1, 1}, x])/5 - 30*H[{0, 0, 0, 0, 0, 1}, x] - 84*H[{0, 0, 0, 0, 1, 1}, x] - 116*H[{0, 0, 0, 1, 0, 1}, x] - 216*H[{0, 0, 0, 1, 1, 1}, x] - 108*H[{0, 0, 1, 0, 0, 1}, x] - 264*H[{0, 0, 1, 0, 1, 1}, x] - 248*H[{0, 0, 1, 1, 0, 1}, x] - 432*H[{0, 0, 1, 1, 1, 1}, x] - 92*H[{0, 1, 0, 0, 0, 1}, x] - 216*H[{0, 1, 0, 0, 1, 1}, x] - 224*H[{0, 1, 0, 1, 0, 1}, x] - 288*H[{0, 1, 0, 1, 1, 1}, x] - 216*H[{0, 1, 1, 0, 0, 1}, x] - 264*H[{0, 1, 1, 0, 1, 1}, x] - 260*H[{0, 1, 1, 1, 0, 1}, x] - 84*H[{1, 0, 0, 0, 0, 1}, x] - 216*H[{1, 0, 0, 0, 1, 1}, x] - 264*H[{1, 0, 0, 1, 0, 1}, x] - 432*H[{1, 0, 0, 1, 1, 1}, x] - 216*H[{1, 0, 1, 0, 0, 1}, x] - 288*H[{1, 0, 1, 0, 1, 1}, x] - 264*H[{1, 0, 1, 1, 0, 1}, x] - 216*H[{1, 1, 0, 0, 0, 1}, x] - 432*H[{1, 1, 0, 0, 1, 1}, x] - 288*H[{1, 1, 0, 1, 0, 1}, x] - 432*H[{1, 1, 1, 0, 0, 1}, x] + (9072*H[{1, 1, 1, 1, 1, 1}, x])/5 - (706*Pi^2*H[{1}, x]*Zeta[3])/45 - 8*H[{0, 0, 1}, x]*Zeta[3] - 112*H[{0, 1, 1}, x]*Zeta[3] - 96*H[{1, 0, 1}, x]*Zeta[3] - (2136*H[{1, 1, 1}, x]*Zeta[3])/5 - (2503*Zeta[3]^2)/45 - (1882*H[{1}, x]*Zeta[5])/5}, {0, 0, -Pi^2/18 + H[{0, 1}, x]/3, -(Pi^2*H[{1}, x])/9 + H[{0, 0, 1}, x] + (7*H[{0, 1, 1}, x])/3 + (2*H[{1, 0, 1}, x])/3 - 2*Zeta[3], (-67*Pi^4)/360 + (11*Pi^2*H[{0, 1}, x])/18 - (2*Pi^2*H[{1, 1}, x])/9 + 2*H[{0, 0, 0, 1}, x] + 7*H[{0, 0, 1, 1}, x] + 4*H[{0, 1, 0, 1}, x] + (40*H[{0, 1, 1, 1}, x])/3 + 2*H[{1, 0, 0, 1}, x] + (14*H[{1, 0, 1, 1}, x])/3 + (4*H[{1, 1, 0, 1}, x])/3 - 4*H[{1}, x]*Zeta[3], (-67*Pi^4*H[{1}, x])/180 + (7*Pi^2*H[{0, 0, 1}, x])/6 + (31*Pi^2*H[{0, 1, 1}, x])/9 + (11*Pi^2*H[{1, 0, 1}, x])/9 - (4*Pi^2*H[{1, 1, 1}, x])/9 + 3*H[{0, 0, 0, 0, 1}, x] + 15*H[{0, 0, 0, 1, 1}, x] + 10*H[{0, 0, 1, 0, 1}, x] + 40*H[{0, 0, 1, 1, 1}, x] + 12*H[{0, 1, 0, 0, 1}, x] + 28*H[{0, 1, 0, 1, 1}, x] + 26*H[{0, 1, 1, 0, 1}, x] + (220*H[{0, 1, 1, 1, 1}, x])/3 + 4*H[{1, 0, 0, 0, 1}, x] + 14*H[{1, 0, 0, 1, 1}, x] + 8*H[{1, 0, 1, 0, 1}, x] + (80*H[{1, 0, 1, 1, 1}, x])/3 + 4*H[{1, 1, 0, 0, 1}, x] + (28*H[{1, 1, 0, 1, 1}, x])/3 + (8*H[{1, 1, 1, 0, 1}, x])/3 + (73*H[{0, 1}, x]*Zeta[3])/3 - 8*H[{1, 1}, x]*Zeta[3] + (-37*Pi^2*Zeta[3] - 1476*Zeta[5])/18, (35*Pi^4*H[{0, 1}, x])/18 - (67*Pi^4*H[{1, 1}, x])/90 + (5*Pi^2*H[{0, 0, 0, 1}, x])/6 + 7*Pi^2*H[{0, 0, 1, 1}, x] + 7*Pi^2*H[{0, 1, 0, 1}, x] + (184*Pi^2*H[{0, 1, 1, 1}, x])/9 + (7*Pi^2*H[{1, 0, 0, 1}, x])/3 + (62*Pi^2*H[{1, 0, 1, 1}, x])/9 + (22*Pi^2*H[{1, 1, 0, 1}, x])/9 - (8*Pi^2*H[{1, 1, 1, 1}, x])/9 + 4*H[{0, 0, 0, 0, 0, 1}, x] + 31*H[{0, 0, 0, 0, 1, 1}, x] + 16*H[{0, 0, 0, 1, 0, 1}, x] + 88*H[{0, 0, 0, 1, 1, 1}, x] + 18*H[{0, 0, 1, 0, 0, 1}, x] + 72*H[{0, 0, 1, 0, 1, 1}, x] + 62*H[{0, 0, 1, 1, 0, 1}, x] + 220*H[{0, 0, 1, 1, 1, 1}, x] + 22*H[{0, 1, 0, 0, 0, 1}, x] + 88*H[{0, 1, 0, 0, 1, 1}, x] + 42*H[{0, 1, 0, 1, 0, 1}, x] + 160*H[{0, 1, 0, 1, 1, 1}, x] + 74*H[{0, 1, 1, 0, 0, 1}, x] + 180*H[{0, 1, 1, 0, 1, 1}, x] + 148*H[{0, 1, 1, 1, 0, 1}, x] + (1216*H[{0, 1, 1, 1, 1, 1}, x])/3 + 6*H[{1, 0, 0, 0, 0, 1}, x] + 30*H[{1, 0, 0, 0, 1, 1}, x] + 20*H[{1, 0, 0, 1, 0, 1}, x] + 80*H[{1, 0, 0, 1, 1, 1}, x] + 24*H[{1, 0, 1, 0, 0, 1}, x] + 56*H[{1, 0, 1, 0, 1, 1}, x] + 52*H[{1, 0, 1, 1, 0, 1}, x] + (440*H[{1, 0, 1, 1, 1, 1}, x])/3 + 8*H[{1, 1, 0, 0, 0, 1}, x] + 28*H[{1, 1, 0, 0, 1, 1}, x] + 16*H[{1, 1, 0, 1, 0, 1}, x] + (160*H[{1, 1, 0, 1, 1, 1}, x])/3 + 8*H[{1, 1, 1, 0, 0, 1}, x] + (56*H[{1, 1, 1, 0, 1, 1}, x])/3 + (16*H[{1, 1, 1, 1, 0, 1}, x])/3 - (37*Pi^2*H[{1}, x]*Zeta[3])/9 + 41*H[{0, 0, 1}, x]*Zeta[3] + (406*H[{0, 1, 1}, x]*Zeta[3])/3 + (146*H[{1, 0, 1}, x]*Zeta[3])/3 - 16*H[{1, 1, 1}, x]*Zeta[3] + (-2927*Pi^6 - 188244*Zeta[3]^2)/4536 - 164*H[{1}, x]*Zeta[5]}, {0, 0, 0, 0, 0, (Pi^2*H[{0, 0, 1}, x])/2 - (Pi^2*H[{0, 1, 1}, x])/6 - H[{0, 0, 0, 0, 1}, x] - 4*H[{0, 0, 0, 1, 1}, x] + H[{0, 0, 1, 0, 1}, x] + H[{0, 1, 0, 0, 1}, x] - 2*H[{0, 1, 0, 1, 1}, x] + H[{0, 1, 1, 0, 1}, x] + 3*H[{0, 1}, x]*Zeta[3] + (-2*Pi^2*Zeta[3] - 33*Zeta[5])/6, (Pi^4*H[{0, 1}, x])/9 - (7*Pi^2*H[{0, 0, 0, 1}, x])/6 + 3*Pi^2*H[{0, 0, 1, 1}, x] + (2*Pi^2*H[{0, 1, 0, 1}, x])/3 - (Pi^2*H[{0, 1, 1, 1}, x])/2 - Pi^2*H[{1, 0, 0, 1}, x] + (Pi^2*H[{1, 0, 1, 1}, x])/3 - 4*H[{0, 0, 0, 0, 0, 1}, x] - 14*H[{0, 0, 0, 0, 1, 1}, x] - 11*H[{0, 0, 0, 1, 0, 1}, x] - 40*H[{0, 0, 0, 1, 1, 1}, x] - 5*H[{0, 0, 1, 0, 0, 1}, x] - 4*H[{0, 0, 1, 0, 1, 1}, x] + 6*H[{0, 0, 1, 1, 0, 1}, x] + 3*H[{0, 1, 0, 0, 0, 1}, x] - 4*H[{0, 1, 0, 0, 1, 1}, x] - 20*H[{0, 1, 0, 1, 1, 1}, x] + 4*H[{0, 1, 1, 0, 0, 1}, x] + 2*H[{0, 1, 1, 0, 1, 1}, x] + 3*H[{0, 1, 1, 1, 0, 1}, x] + 2*H[{1, 0, 0, 0, 0, 1}, x] + 8*H[{1, 0, 0, 0, 1, 1}, x] - 2*H[{1, 0, 0, 1, 0, 1}, x] - 2*H[{1, 0, 1, 0, 0, 1}, x] + 4*H[{1, 0, 1, 0, 1, 1}, x] - 2*H[{1, 0, 1, 1, 0, 1}, x] + (2*Pi^2*H[{1}, x]*Zeta[3])/3 - H[{0, 0, 1}, x]*Zeta[3] - 6*H[{1, 0, 1}, x]*Zeta[3] + (-289*Pi^6 - 62370*Zeta[3]^2)/11340 + 11*H[{1}, x]*Zeta[5]}, {0, H[{1}, x]/6, (5*H[{1, 1}, x])/3, -(Pi^2*H[{1}, x])/9 + 2*H[{0, 1, 1}, x] + 2*H[{1, 0, 1}, x] + (38*H[{1, 1, 1}, x])/3, (Pi^2*H[{0, 1}, x])/3 - (4*Pi^2*H[{1, 1}, x])/9 + 2*H[{0, 0, 1, 1}, x] + 4*H[{0, 1, 0, 1}, x] + 20*H[{0, 1, 1, 1}, x] + 2*H[{1, 0, 0, 1}, x] + 24*H[{1, 0, 1, 1}, x] + 16*H[{1, 1, 0, 1}, x] + (260*H[{1, 1, 1, 1}, x])/3 - (28*H[{1}, x]*Zeta[3])/3, (-29*Pi^4*H[{1}, x])/90 + (Pi^2*H[{0, 0, 1}, x])/3 + (8*Pi^2*H[{0, 1, 1}, x])/3 + (Pi^2*H[{1, 0, 1}, x])/3 - (13*Pi^2*H[{1, 1, 1}, x])/9 + 2*H[{0, 0, 0, 1, 1}, x] + 4*H[{0, 0, 1, 0, 1}, x] + 20*H[{0, 0, 1, 1, 1}, x] + 4*H[{0, 1, 0, 0, 1}, x] + 44*H[{0, 1, 0, 1, 1}, x] + 36*H[{0, 1, 1, 0, 1}, x] + 152*H[{0, 1, 1, 1, 1}, x] + 8*H[{1, 0, 0, 0, 1}, x] + 44*H[{1, 0, 0, 1, 1}, x] + 38*H[{1, 0, 1, 0, 1}, x] + 192*H[{1, 0, 1, 1, 1}, x] + 14*H[{1, 1, 0, 0, 1}, x] + 164*H[{1, 1, 0, 1, 1}, x] + 110*H[{1, 1, 1, 0, 1}, x] + (1688*H[{1, 1, 1, 1, 1}, x])/3 - 10*H[{0, 1}, x]*Zeta[3] - (190*H[{1, 1}, x]*Zeta[3])/3, (Pi^4*H[{0, 1}, x])/2 - (121*Pi^4*H[{1, 1}, x])/45 + (Pi^2*H[{0, 0, 0, 1}, x])/3 + (8*Pi^2*H[{0, 0, 1, 1}, x])/3 + 6*Pi^2*H[{0, 1, 0, 1}, x] + (56*Pi^2*H[{0, 1, 1, 1}, x])/3 + (29*Pi^2*H[{1, 0, 0, 1}, x])/3 + 6*Pi^2*H[{1, 0, 1, 1}, x] + 6*Pi^2*H[{1, 1, 0, 1}, x] - (37*Pi^2*H[{1, 1, 1, 1}, x])/9 + 2*H[{0, 0, 0, 0, 1, 1}, x] + 4*H[{0, 0, 0, 1, 0, 1}, x] + 20*H[{0, 0, 0, 1, 1, 1}, x] + 4*H[{0, 0, 1, 0, 0, 1}, x] + 44*H[{0, 0, 1, 0, 1, 1}, x] + 36*H[{0, 0, 1, 1, 0, 1}, x] + 152*H[{0, 0, 1, 1, 1, 1}, x] + 4*H[{0, 1, 0, 0, 0, 1}, x] + 60*H[{0, 1, 0, 0, 1, 1}, x] + 80*H[{0, 1, 0, 1, 0, 1}, x] + 344*H[{0, 1, 0, 1, 1, 1}, x] + 36*H[{0, 1, 1, 0, 0, 1}, x] + 312*H[{0, 1, 1, 0, 1, 1}, x] + 264*H[{0, 1, 1, 1, 0, 1}, x] + 1040*H[{0, 1, 1, 1, 1, 1}, x] + 26*H[{1, 0, 0, 0, 0, 1}, x] + 100*H[{1, 0, 0, 0, 1, 1}, x] + 102*H[{1, 0, 0, 1, 0, 1}, x] + 392*H[{1, 0, 0, 1, 1, 1}, x] + 74*H[{1, 0, 1, 0, 0, 1}, x] + 424*H[{1, 0, 1, 0, 1, 1}, x] + 300*H[{1, 0, 1, 1, 0, 1}, x] + 1344*H[{1, 0, 1, 1, 1, 1}, x] + 38*H[{1, 1, 0, 0, 0, 1}, x] + 272*H[{1, 1, 0, 0, 1, 1}, x] + 260*H[{1, 1, 0, 1, 0, 1}, x] + 1256*H[{1, 1, 0, 1, 1, 1}, x] + 92*H[{1, 1, 1, 0, 0, 1}, x] + 1044*H[{1, 1, 1, 0, 1, 1}, x] + 718*H[{1, 1, 1, 1, 0, 1}, x] + (10640*H[{1, 1, 1, 1, 1, 1}, x])/3 + (50*Pi^2*H[{1}, x]*Zeta[3])/9 - 10*H[{0, 0, 1}, x]*Zeta[3] - 64*H[{0, 1, 1}, x]*Zeta[3] - 78*H[{1, 0, 1}, x]*Zeta[3] - (1156*H[{1, 1, 1}, x]*Zeta[3])/3 - 304*H[{1}, x]*Zeta[5]}, {0, -H[{1}, x]/6, Pi^2/36 - H[{0, 1}, x]/6 - (5*H[{1, 1}, x])/3, (Pi^2*H[{1}, x])/12 - (11*H[{0, 1, 1}, x])/3 - (11*H[{1, 0, 1}, x])/6 - (38*H[{1, 1, 1}, x])/3 + 2*Zeta[3], Pi^4/20 + (5*Pi^2*H[{0, 1}, x])/18 + (11*Pi^2*H[{1, 1}, x])/36 - H[{0, 0, 0, 1}, x] - 8*H[{0, 0, 1, 1}, x] - 5*H[{0, 1, 0, 1}, x] - (98*H[{0, 1, 1, 1}, x])/3 - H[{1, 0, 0, 1}, x] - (73*H[{1, 0, 1, 1}, x])/3 - (91*H[{1, 1, 0, 1}, x])/6 - (260*H[{1, 1, 1, 1}, x])/3 + (31*H[{1}, x]*Zeta[3])/3, (23*Pi^4*H[{1}, x])/60 - (4*Pi^2*H[{0, 0, 1}, x])/3 + (11*Pi^2*H[{0, 1, 1}, x])/18 - (5*Pi^2*H[{1, 0, 1}, x])/18 + (13*Pi^2*H[{1, 1, 1}, x])/12 - 5*H[{0, 0, 0, 0, 1}, x] - 22*H[{0, 0, 0, 1, 1}, x] - 18*H[{0, 0, 1, 0, 1}, x] - 80*H[{0, 0, 1, 1, 1}, x] - 10*H[{0, 1, 0, 0, 1}, x] - 74*H[{0, 1, 0, 1, 1}, x] - 45*H[{0, 1, 1, 0, 1}, x] - (716*H[{0, 1, 1, 1, 1}, x])/3 - 4*H[{1, 0, 0, 0, 1}, x] - 42*H[{1, 0, 0, 1, 1}, x] - 37*H[{1, 0, 1, 0, 1}, x] - (598*H[{1, 0, 1, 1, 1}, x])/3 - 11*H[{1, 1, 0, 0, 1}, x] - (485*H[{1, 1, 0, 1, 1}, x])/3 - (647*H[{1, 1, 1, 0, 1}, x])/6 - (1688*H[{1, 1, 1, 1, 1}, x])/3 - (11*Pi^2*Zeta[3])/9 + (64*H[{0, 1}, x]*Zeta[3])/3 + (187*H[{1, 1}, x]*Zeta[3])/3 + 55*Zeta[5], (311*Pi^6)/2835 + (29*Pi^4*H[{0, 1}, x])/90 + (337*Pi^4*H[{1, 1}, x])/180 - (19*Pi^2*H[{0, 0, 0, 1}, x])/3 - (31*Pi^2*H[{0, 0, 1, 1}, x])/3 - (11*Pi^2*H[{0, 1, 0, 1}, x])/3 - (Pi^2*H[{0, 1, 1, 1}, x])/18 - (20*Pi^2*H[{1, 0, 0, 1}, x])/3 - (119*Pi^2*H[{1, 0, 1, 1}, x])/18 - (19*Pi^2*H[{1, 1, 0, 1}, x])/18 + (119*Pi^2*H[{1, 1, 1, 1}, x])/36 - 15*H[{0, 0, 0, 0, 0, 1}, x] - 54*H[{0, 0, 0, 0, 1, 1}, x] - 56*H[{0, 0, 0, 1, 0, 1}, x] - 196*H[{0, 0, 0, 1, 1, 1}, x] - 44*H[{0, 0, 1, 0, 0, 1}, x] - 200*H[{0, 0, 1, 0, 1, 1}, x] - 158*H[{0, 0, 1, 1, 0, 1}, x] - 608*H[{0, 0, 1, 1, 1, 1}, x] - 44*H[{0, 1, 0, 0, 0, 1}, x] - 184*H[{0, 1, 0, 0, 1, 1}, x] - 134*H[{0, 1, 0, 1, 0, 1}, x] - 620*H[{0, 1, 0, 1, 1, 1}, x] - 74*H[{0, 1, 1, 0, 0, 1}, x] - 502*H[{0, 1, 1, 0, 1, 1}, x] - 333*H[{0, 1, 1, 1, 0, 1}, x] - (4808*H[{0, 1, 1, 1, 1, 1}, x])/3 - 16*H[{1, 0, 0, 0, 0, 1}, x] - 88*H[{1, 0, 0, 0, 1, 1}, x] - 88*H[{1, 0, 0, 1, 0, 1}, x] - 396*H[{1, 0, 0, 1, 1, 1}, x] - 52*H[{1, 0, 1, 0, 0, 1}, x] - 426*H[{1, 0, 1, 0, 1, 1}, x] - 299*H[{1, 0, 1, 1, 0, 1}, x] - (4228*H[{1, 0, 1, 1, 1, 1}, x])/3 - 36*H[{1, 1, 0, 0, 0, 1}, x] - 278*H[{1, 1, 0, 0, 1, 1}, x] - 243*H[{1, 1, 0, 1, 0, 1}, x] - (3758*H[{1, 1, 0, 1, 1, 1}, x])/3 - 85*H[{1, 1, 1, 0, 0, 1}, x] - (3109*H[{1, 1, 1, 0, 1, 1}, x])/3 - (4279*H[{1, 1, 1, 1, 0, 1}, x])/6 - (10640*H[{1, 1, 1, 1, 1, 1}, x])/3 + 3*Pi^2*H[{1}, x]*Zeta[3] + 6*H[{0, 0, 1}, x]*Zeta[3] + (382*H[{0, 1, 1}, x]*Zeta[3])/3 + (344*H[{1, 0, 1}, x]*Zeta[3])/3 + (1141*H[{1, 1, 1}, x]*Zeta[3])/3 + 23*Zeta[3]^2 + 265*H[{1}, x]*Zeta[5]}, {0, 0, 0, 0, (3*Pi^4)/40 - (Pi^2*H[{0, 1}, x])/2 + H[{0, 0, 0, 1}, x] + 2*H[{0, 0, 1, 1}, x] - H[{0, 1, 0, 1}, x], (-3*Pi^4*H[{1}, x])/20 - (Pi^2*H[{0, 0, 1}, x])/6 - 3*Pi^2*H[{0, 1, 1}, x] + Pi^2*H[{1, 0, 1}, x] + 6*H[{0, 0, 0, 0, 1}, x] + 12*H[{0, 0, 0, 1, 1}, x] + 5*H[{0, 0, 1, 0, 1}, x] + 16*H[{0, 0, 1, 1, 1}, x] + 5*H[{0, 1, 0, 0, 1}, x] + 6*H[{0, 1, 0, 1, 1}, x] - 6*H[{0, 1, 1, 0, 1}, x] - 2*H[{1, 0, 0, 0, 1}, x] - 4*H[{1, 0, 0, 1, 1}, x] + 2*H[{1, 0, 1, 0, 1}, x] - H[{0, 1}, x]*Zeta[3] + (31*Pi^2*Zeta[3] - 54*Zeta[5])/6, (-29*Pi^4*H[{0, 1}, x])/60 + (3*Pi^4*H[{1, 1}, x])/10 + (5*Pi^2*H[{0, 0, 0, 1}, x])/2 - (Pi^2*H[{0, 0, 1, 1}, x])/3 - 6*Pi^2*H[{0, 1, 0, 1}, x] - 18*Pi^2*H[{0, 1, 1, 1}, x] + (Pi^2*H[{1, 0, 0, 1}, x])/3 + 6*Pi^2*H[{1, 0, 1, 1}, x] - 2*Pi^2*H[{1, 1, 0, 1}, x] + 25*H[{0, 0, 0, 0, 0, 1}, x] + 50*H[{0, 0, 0, 0, 1, 1}, x] + 35*H[{0, 0, 0, 1, 0, 1}, x] + 84*H[{0, 0, 0, 1, 1, 1}, x] + 35*H[{0, 0, 1, 0, 0, 1}, x] + 58*H[{0, 0, 1, 0, 1, 1}, x] + 38*H[{0, 0, 1, 1, 0, 1}, x] + 104*H[{0, 0, 1, 1, 1, 1}, x] + 43*H[{0, 1, 0, 0, 0, 1}, x] + 82*H[{0, 1, 0, 0, 1, 1}, x] + 10*H[{0, 1, 0, 1, 0, 1}, x] + 60*H[{0, 1, 0, 1, 1, 1}, x] + 30*H[{0, 1, 1, 0, 0, 1}, x] + 36*H[{0, 1, 1, 0, 1, 1}, x] - 36*H[{0, 1, 1, 1, 0, 1}, x] - 12*H[{1, 0, 0, 0, 0, 1}, x] - 24*H[{1, 0, 0, 0, 1, 1}, x] - 10*H[{1, 0, 0, 1, 0, 1}, x] - 32*H[{1, 0, 0, 1, 1, 1}, x] - 10*H[{1, 0, 1, 0, 0, 1}, x] - 12*H[{1, 0, 1, 0, 1, 1}, x] + 12*H[{1, 0, 1, 1, 0, 1}, x] + 4*H[{1, 1, 0, 0, 0, 1}, x] + 8*H[{1, 1, 0, 0, 1, 1}, x] - 4*H[{1, 1, 0, 1, 0, 1}, x] - (31*Pi^2*H[{1}, x]*Zeta[3])/3 + 13*H[{0, 0, 1}, x]*Zeta[3] - 6*H[{0, 1, 1}, x]*Zeta[3] + 2*H[{1, 0, 1}, x]*Zeta[3] + (857*Pi^6 - 2835*Zeta[3]^2)/1890 + 18*H[{1}, x]*Zeta[5]}, {0, 0, -Pi^2/36, -(Pi^2*H[{1}, x])/6 + H[{0, 0, 1}, x] + H[{0, 1, 1}, x] + Zeta[3]/2, (127*Pi^4)/1080 - (5*Pi^2*H[{0, 1}, x])/6 - Pi^2*H[{1, 1}, x] + 7*H[{0, 0, 0, 1}, x] + 13*H[{0, 0, 1, 1}, x] + 2*H[{0, 1, 0, 1}, x] + 8*H[{0, 1, 1, 1}, x] + 6*H[{1, 0, 0, 1}, x] + 6*H[{1, 0, 1, 1}, x] + 3*H[{1}, x]*Zeta[3], (-7*Pi^4*H[{1}, x])/36 + (13*Pi^2*H[{0, 0, 1}, x])/6 - (14*Pi^2*H[{0, 1, 1}, x])/3 + Pi^2*H[{1, 0, 1}, x] - 6*Pi^2*H[{1, 1, 1}, x] + 31*H[{0, 0, 0, 0, 1}, x] + 61*H[{0, 0, 0, 1, 1}, x] + 38*H[{0, 0, 1, 0, 1}, x] + 92*H[{0, 0, 1, 1, 1}, x] + 38*H[{0, 1, 0, 0, 1}, x] + 50*H[{0, 1, 0, 1, 1}, x] + 16*H[{0, 1, 1, 0, 1}, x] + 52*H[{0, 1, 1, 1, 1}, x] + 30*H[{1, 0, 0, 0, 1}, x] + 54*H[{1, 0, 0, 1, 1}, x] + 24*H[{1, 0, 1, 0, 1}, x] + 48*H[{1, 0, 1, 1, 1}, x] + 36*H[{1, 1, 0, 0, 1}, x] + 36*H[{1, 1, 0, 1, 1}, x] + (191*Pi^2*Zeta[3])/18 + 15*H[{0, 1}, x]*Zeta[3] + 18*H[{1, 1}, x]*Zeta[3] - (25*Zeta[5])/2, (19847*Pi^6)/22680 + (149*Pi^4*H[{0, 1}, x])/180 + (19*Pi^4*H[{1, 1}, x])/30 + (97*Pi^2*H[{0, 0, 0, 1}, x])/6 + (46*Pi^2*H[{0, 0, 1, 1}, x])/3 - (11*Pi^2*H[{0, 1, 0, 1}, x])/3 - (82*Pi^2*H[{0, 1, 1, 1}, x])/3 + 15*Pi^2*H[{1, 0, 0, 1}, x] + 8*Pi^2*H[{1, 0, 1, 1}, x] - 6*Pi^2*H[{1, 1, 0, 1}, x] - 36*Pi^2*H[{1, 1, 1, 1}, x] + 115*H[{0, 0, 0, 0, 0, 1}, x] + 229*H[{0, 0, 0, 0, 1, 1}, x] + 182*H[{0, 0, 0, 1, 0, 1}, x] + 404*H[{0, 0, 0, 1, 1, 1}, x] + 182*H[{0, 0, 1, 0, 0, 1}, x] + 314*H[{0, 0, 1, 0, 1, 1}, x] + 256*H[{0, 0, 1, 1, 0, 1}, x] + 580*H[{0, 0, 1, 1, 1, 1}, x] + 206*H[{0, 1, 0, 0, 0, 1}, x] + 386*H[{0, 1, 0, 0, 1, 1}, x] + 148*H[{0, 1, 0, 1, 0, 1}, x] + 376*H[{0, 1, 0, 1, 1, 1}, x] + 232*H[{0, 1, 1, 0, 0, 1}, x] + 316*H[{0, 1, 1, 0, 1, 1}, x] + 104*H[{0, 1, 1, 1, 0, 1}, x] + 320*H[{0, 1, 1, 1, 1, 1}, x] + 114*H[{1, 0, 0, 0, 0, 1}, x] + 222*H[{1, 0, 0, 0, 1, 1}, x] + 168*H[{1, 0, 0, 1, 0, 1}, x] + 360*H[{1, 0, 0, 1, 1, 1}, x] + 168*H[{1, 0, 1, 0, 0, 1}, x] + 228*H[{1, 0, 1, 0, 1, 1}, x] + 168*H[{1, 0, 1, 1, 0, 1}, x] + 312*H[{1, 0, 1, 1, 1, 1}, x] + 204*H[{1, 1, 0, 0, 0, 1}, x] + 372*H[{1, 1, 0, 0, 1, 1}, x] + 120*H[{1, 1, 0, 1, 0, 1}, x] + 288*H[{1, 1, 0, 1, 1, 1}, x] + 216*H[{1, 1, 1, 0, 0, 1}, x] + 216*H[{1, 1, 1, 0, 1, 1}, x] + (5*Pi^2*H[{1}, x]*Zeta[3])/3 + 89*H[{0, 0, 1}, x]*Zeta[3] + 92*H[{0, 1, 1}, x]*Zeta[3] + 102*H[{1, 0, 1}, x]*Zeta[3] + 108*H[{1, 1, 1}, x]*Zeta[3] - (7*Zeta[3]^2)/2 + 33*H[{1}, x]*Zeta[5]}, {0, 0, 0, 0, (3*Pi^4)/40 - (Pi^2*H[{0, 1}, x])/2 + H[{0, 0, 0, 1}, x] + 2*H[{0, 0, 1, 1}, x] - H[{0, 1, 0, 1}, x], (-3*Pi^4*H[{1}, x])/20 + (2*Pi^2*H[{0, 0, 1}, x])/3 - 3*Pi^2*H[{0, 1, 1}, x] + Pi^2*H[{1, 0, 1}, x] + 4*H[{0, 0, 0, 0, 1}, x] + 10*H[{0, 0, 0, 1, 1}, x] + 8*H[{0, 0, 1, 0, 1}, x] + 20*H[{0, 0, 1, 1, 1}, x] + 4*H[{0, 1, 0, 0, 1}, x] + 4*H[{0, 1, 0, 1, 1}, x] - 6*H[{0, 1, 1, 0, 1}, x] - 2*H[{1, 0, 0, 0, 1}, x] - 4*H[{1, 0, 0, 1, 1}, x] + 2*H[{1, 0, 1, 0, 1}, x] - 4*H[{0, 1}, x]*Zeta[3] + (13*Pi^2*Zeta[3] - 3*Zeta[5])/3, -(Pi^4*H[{0, 1}, x])/360 + (3*Pi^4*H[{1, 1}, x])/10 + (10*Pi^2*H[{0, 0, 0, 1}, x])/3 + (14*Pi^2*H[{0, 0, 1, 1}, x])/3 - (25*Pi^2*H[{0, 1, 0, 1}, x])/6 - 18*Pi^2*H[{0, 1, 1, 1}, x] - (4*Pi^2*H[{1, 0, 0, 1}, x])/3 + 6*Pi^2*H[{1, 0, 1, 1}, x] - 2*Pi^2*H[{1, 1, 0, 1}, x] + 11*H[{0, 0, 0, 0, 0, 1}, x] + 30*H[{0, 0, 0, 0, 1, 1}, x] + 32*H[{0, 0, 0, 1, 0, 1}, x] + 76*H[{0, 0, 0, 1, 1, 1}, x] + 28*H[{0, 0, 1, 0, 0, 1}, x] + 70*H[{0, 0, 1, 0, 1, 1}, x] + 60*H[{0, 0, 1, 1, 0, 1}, x] + 152*H[{0, 0, 1, 1, 1, 1}, x] + 32*H[{0, 1, 0, 0, 0, 1}, x] + 70*H[{0, 1, 0, 0, 1, 1}, x] + 15*H[{0, 1, 0, 1, 0, 1}, x] + 64*H[{0, 1, 0, 1, 1, 1}, x] + 24*H[{0, 1, 1, 0, 0, 1}, x] + 24*H[{0, 1, 1, 0, 1, 1}, x] - 36*H[{0, 1, 1, 1, 0, 1}, x] - 8*H[{1, 0, 0, 0, 0, 1}, x] - 20*H[{1, 0, 0, 0, 1, 1}, x] - 16*H[{1, 0, 0, 1, 0, 1}, x] - 40*H[{1, 0, 0, 1, 1, 1}, x] - 8*H[{1, 0, 1, 0, 0, 1}, x] - 8*H[{1, 0, 1, 0, 1, 1}, x] + 12*H[{1, 0, 1, 1, 0, 1}, x] + 4*H[{1, 1, 0, 0, 0, 1}, x] + 8*H[{1, 1, 0, 0, 1, 1}, x] - 4*H[{1, 1, 0, 1, 0, 1}, x] - (26*Pi^2*H[{1}, x]*Zeta[3])/3 + 12*H[{0, 0, 1}, x]*Zeta[3] - 24*H[{0, 1, 1}, x]*Zeta[3] + 8*H[{1, 0, 1}, x]*Zeta[3] + (3347*Pi^6 + 127008*Zeta[3]^2)/9072 + 2*H[{1}, x]*Zeta[5]}, {0, 0, -Pi^2/30, -(Pi^2*H[{1}, x])/5 + H[{0, 0, 1}, x] + H[{0, 1, 1}, x] + (2*Zeta[3])/5, (11*Pi^4)/75 - (2*Pi^2*H[{0, 1}, x])/3 - (6*Pi^2*H[{1, 1}, x])/5 + 6*H[{0, 0, 0, 1}, x] + 13*H[{0, 0, 1, 1}, x] + 3*H[{0, 1, 0, 1}, x] + 10*H[{0, 1, 1, 1}, x] + 6*H[{1, 0, 0, 1}, x] + 6*H[{1, 0, 1, 1}, x] + (12*H[{1}, x]*Zeta[3])/5, -(Pi^4*H[{1}, x])/50 + (13*Pi^2*H[{0, 0, 1}, x])/3 - (11*Pi^2*H[{0, 1, 1}, x])/3 + 2*Pi^2*H[{1, 0, 1}, x] - (36*Pi^2*H[{1, 1, 1}, x])/5 + 19*H[{0, 0, 0, 0, 1}, x] + 49*H[{0, 0, 0, 1, 1}, x] + 45*H[{0, 0, 1, 0, 1}, x] + 106*H[{0, 0, 1, 1, 1}, x] + 33*H[{0, 1, 0, 0, 1}, x] + 54*H[{0, 1, 0, 1, 1}, x] + 24*H[{0, 1, 1, 0, 1}, x] + 76*H[{0, 1, 1, 1, 1}, x] + 24*H[{1, 0, 0, 0, 1}, x] + 54*H[{1, 0, 0, 1, 1}, x] + 30*H[{1, 0, 1, 0, 1}, x] + 60*H[{1, 0, 1, 1, 1}, x] + 36*H[{1, 1, 0, 0, 1}, x] + 36*H[{1, 1, 0, 1, 1}, x] + (163*Pi^2*Zeta[3])/15 + 8*H[{0, 1}, x]*Zeta[3] + (72*H[{1, 1}, x]*Zeta[3])/5, (61*Pi^4*H[{0, 1}, x])/30 + (42*Pi^4*H[{1, 1}, x])/25 + (46*Pi^2*H[{0, 0, 0, 1}, x])/3 + (85*Pi^2*H[{0, 0, 1, 1}, x])/3 + 3*Pi^2*H[{0, 1, 0, 1}, x] - (62*Pi^2*H[{0, 1, 1, 1}, x])/3 + 18*Pi^2*H[{1, 0, 0, 1}, x] + 14*Pi^2*H[{1, 0, 1, 1}, x] - (216*Pi^2*H[{1, 1, 1, 1}, x])/5 + 48*H[{0, 0, 0, 0, 0, 1}, x] + 133*H[{0, 0, 0, 0, 1, 1}, x] + 147*H[{0, 0, 0, 1, 0, 1}, x] + 346*H[{0, 0, 0, 1, 1, 1}, x] + 135*H[{0, 0, 1, 0, 0, 1}, x] + 342*H[{0, 0, 1, 0, 1, 1}, x] + 312*H[{0, 0, 1, 1, 0, 1}, x] + 748*H[{0, 0, 1, 1, 1, 1}, x] + 147*H[{0, 1, 0, 0, 0, 1}, x] + 342*H[{0, 1, 0, 0, 1, 1}, x] + 180*H[{0, 1, 0, 1, 0, 1}, x] + 468*H[{0, 1, 0, 1, 1, 1}, x] + 204*H[{0, 1, 1, 0, 0, 1}, x] + 348*H[{0, 1, 1, 0, 1, 1}, x] + 168*H[{0, 1, 1, 1, 0, 1}, x] + 520*H[{0, 1, 1, 1, 1, 1}, x] + 66*H[{1, 0, 0, 0, 0, 1}, x] + 174*H[{1, 0, 0, 0, 1, 1}, x] + 174*H[{1, 0, 0, 1, 0, 1}, x] + 396*H[{1, 0, 0, 1, 1, 1}, x] + 150*H[{1, 0, 1, 0, 0, 1}, x] + 276*H[{1, 0, 1, 0, 1, 1}, x] + 216*H[{1, 0, 1, 1, 0, 1}, x] + 456*H[{1, 0, 1, 1, 1, 1}, x] + 168*H[{1, 1, 0, 0, 0, 1}, x] + 372*H[{1, 1, 0, 0, 1, 1}, x] + 156*H[{1, 1, 0, 1, 0, 1}, x] + 360*H[{1, 1, 0, 1, 1, 1}, x] + 216*H[{1, 1, 1, 0, 0, 1}, x] + 216*H[{1, 1, 1, 0, 1, 1}, x] + (66*Pi^2*H[{1}, x]*Zeta[3])/5 + 70*H[{0, 0, 1}, x]*Zeta[3] + 46*H[{0, 1, 1}, x]*Zeta[3] + 96*H[{1, 0, 1}, x]*Zeta[3] + (432*H[{1, 1, 1}, x]*Zeta[3])/5 + (52*(26*Pi^6 + 945*Zeta[3]^2))/1575 + 12*H[{1}, x]*Zeta[5]}, {0, 0, 0, 0, (-3*Pi^4)/80 + (Pi^2*H[{0, 1}, x])/4 - H[{0, 0, 0, 1}, x]/2 - H[{0, 0, 1, 1}, x] + H[{0, 1, 0, 1}, x]/2, (3*Pi^4*H[{1}, x])/40 - (Pi^2*H[{0, 0, 1}, x])/12 + Pi^2*H[{0, 1, 1}, x] - (Pi^2*H[{1, 0, 1}, x])/2 - 2*H[{0, 0, 0, 0, 1}, x] - 4*H[{0, 0, 0, 1, 1}, x] - (5*H[{0, 0, 1, 0, 1}, x])/2 - 6*H[{0, 0, 1, 1, 1}, x] - (3*H[{0, 1, 0, 0, 1}, x])/2 - 2*H[{0, 1, 0, 1, 1}, x] + 2*H[{0, 1, 1, 0, 1}, x] + H[{1, 0, 0, 0, 1}, x] + 2*H[{1, 0, 0, 1, 1}, x] - H[{1, 0, 1, 0, 1}, x] + (3*H[{0, 1}, x]*Zeta[3])/2 + (-23*Pi^2*Zeta[3] + 12*Zeta[5])/12, -(Pi^4*H[{0, 1}, x])/45 - (3*Pi^4*H[{1, 1}, x])/20 - (3*Pi^2*H[{0, 0, 0, 1}, x])/4 - (Pi^2*H[{0, 0, 1, 1}, x])/3 + (4*Pi^2*H[{0, 1, 0, 1}, x])/3 + 4*Pi^2*H[{0, 1, 1, 1}, x] + (Pi^2*H[{1, 0, 0, 1}, x])/6 - 2*Pi^2*H[{1, 0, 1, 1}, x] + Pi^2*H[{1, 1, 0, 1}, x] - (11*H[{0, 0, 0, 0, 0, 1}, x])/2 - 11*H[{0, 0, 0, 0, 1, 1}, x] - (19*H[{0, 0, 0, 1, 0, 1}, x])/2 - 20*H[{0, 0, 0, 1, 1, 1}, x] - (17*H[{0, 0, 1, 0, 0, 1}, x])/2 - 16*H[{0, 0, 1, 0, 1, 1}, x] - 12*H[{0, 0, 1, 1, 0, 1}, x] - 28*H[{0, 0, 1, 1, 1, 1}, x] - (21*H[{0, 1, 0, 0, 0, 1}, x])/2 - 20*H[{0, 1, 0, 0, 1, 1}, x] - 4*H[{0, 1, 0, 1, 0, 1}, x] - 16*H[{0, 1, 0, 1, 1, 1}, x] - 6*H[{0, 1, 1, 0, 0, 1}, x] - 8*H[{0, 1, 1, 0, 1, 1}, x] + 8*H[{0, 1, 1, 1, 0, 1}, x] + 4*H[{1, 0, 0, 0, 0, 1}, x] + 8*H[{1, 0, 0, 0, 1, 1}, x] + 5*H[{1, 0, 0, 1, 0, 1}, x] + 12*H[{1, 0, 0, 1, 1, 1}, x] + 3*H[{1, 0, 1, 0, 0, 1}, x] + 4*H[{1, 0, 1, 0, 1, 1}, x] - 4*H[{1, 0, 1, 1, 0, 1}, x] - 2*H[{1, 1, 0, 0, 0, 1}, x] - 4*H[{1, 1, 0, 0, 1, 1}, x] + 2*H[{1, 1, 0, 1, 0, 1}, x] + (23*Pi^2*H[{1}, x]*Zeta[3])/6 - (5*H[{0, 0, 1}, x]*Zeta[3])/2 + 6*H[{0, 1, 1}, x]*Zeta[3] - 3*H[{1, 0, 1}, x]*Zeta[3] + (-5281*Pi^6 - 215460*Zeta[3]^2)/45360 - 2*H[{1}, x]*Zeta[5]}, {-5/48, (-5*H[{1}, x])/12, Pi^2/36 - H[{0, 1}, x]/2 - (5*H[{1, 1}, x])/3, (Pi^2*H[{1}, x])/9 - H[{0, 0, 1}, x] - 3*H[{0, 1, 1}, x] - 2*H[{1, 0, 1}, x] - (20*H[{1, 1, 1}, x])/3 + (7*Zeta[3])/12, Pi^4/360 + (4*Pi^2*H[{1, 1}, x])/9 - 3*H[{0, 0, 0, 1}, x] - 7*H[{0, 0, 1, 1}, x] - 5*H[{0, 1, 0, 1}, x] - 14*H[{0, 1, 1, 1}, x] - 4*H[{1, 0, 0, 1}, x] - 12*H[{1, 0, 1, 1}, x] - 8*H[{1, 1, 0, 1}, x] - (80*H[{1, 1, 1, 1}, x])/3 + (7*H[{1}, x]*Zeta[3])/3, (Pi^4*H[{1}, x])/90 - Pi^2*H[{0, 0, 1}, x] + (16*Pi^2*H[{1, 1, 1}, x])/9 - 8*H[{0, 0, 0, 0, 1}, x] - 17*H[{0, 0, 0, 1, 1}, x] - 15*H[{0, 0, 1, 0, 1}, x] - 34*H[{0, 0, 1, 1, 1}, x] - 13*H[{0, 1, 0, 0, 1}, x] - 30*H[{0, 1, 0, 1, 1}, x] - 22*H[{0, 1, 1, 0, 1}, x] - 60*H[{0, 1, 1, 1, 1}, x] - 12*H[{1, 0, 0, 0, 1}, x] - 28*H[{1, 0, 0, 1, 1}, x] - 20*H[{1, 0, 1, 0, 1}, x] - 56*H[{1, 0, 1, 1, 1}, x] - 16*H[{1, 1, 0, 0, 1}, x] - 48*H[{1, 1, 0, 1, 1}, x] - 32*H[{1, 1, 1, 0, 1}, x] - (320*H[{1, 1, 1, 1, 1}, x])/3 - (14*Pi^2*Zeta[3])/9 + (28*H[{1, 1}, x]*Zeta[3])/3 + (41*Zeta[5])/4, (-1297*Pi^6)/22680 - (9*Pi^4*H[{0, 1}, x])/20 + (2*Pi^4*H[{1, 1}, x])/45 - 3*Pi^2*H[{0, 0, 0, 1}, x] - 4*Pi^2*H[{0, 0, 1, 1}, x] - Pi^2*H[{0, 1, 0, 1}, x] - 4*Pi^2*H[{1, 0, 0, 1}, x] + (64*Pi^2*H[{1, 1, 1, 1}, x])/9 - 19*H[{0, 0, 0, 0, 0, 1}, x] - 39*H[{0, 0, 0, 0, 1, 1}, x] - 37*H[{0, 0, 0, 1, 0, 1}, x] - 78*H[{0, 0, 0, 1, 1, 1}, x] - 35*H[{0, 0, 1, 0, 0, 1}, x] - 74*H[{0, 0, 1, 0, 1, 1}, x] - 66*H[{0, 0, 1, 1, 0, 1}, x] - 148*H[{0, 0, 1, 1, 1, 1}, x] - 39*H[{0, 1, 0, 0, 0, 1}, x] - 82*H[{0, 1, 0, 0, 1, 1}, x] - 56*H[{0, 1, 0, 1, 0, 1}, x] - 140*H[{0, 1, 0, 1, 1, 1}, x] - 54*H[{0, 1, 1, 0, 0, 1}, x] - 124*H[{0, 1, 1, 0, 1, 1}, x] - 92*H[{0, 1, 1, 1, 0, 1}, x] - 248*H[{0, 1, 1, 1, 1, 1}, x] - 32*H[{1, 0, 0, 0, 0, 1}, x] - 68*H[{1, 0, 0, 0, 1, 1}, x] - 60*H[{1, 0, 0, 1, 0, 1}, x] - 136*H[{1, 0, 0, 1, 1, 1}, x] - 52*H[{1, 0, 1, 0, 0, 1}, x] - 120*H[{1, 0, 1, 0, 1, 1}, x] - 88*H[{1, 0, 1, 1, 0, 1}, x] - 240*H[{1, 0, 1, 1, 1, 1}, x] - 48*H[{1, 1, 0, 0, 0, 1}, x] - 112*H[{1, 1, 0, 0, 1, 1}, x] - 80*H[{1, 1, 0, 1, 0, 1}, x] - 224*H[{1, 1, 0, 1, 1, 1}, x] - 64*H[{1, 1, 1, 0, 0, 1}, x] - 192*H[{1, 1, 1, 0, 1, 1}, x] - 128*H[{1, 1, 1, 1, 0, 1}, x] - (1280*H[{1, 1, 1, 1, 1, 1}, x])/3 - (56*Pi^2*H[{1}, x]*Zeta[3])/9 - 12*H[{0, 0, 1}, x]*Zeta[3] + (112*H[{1, 1, 1}, x]*Zeta[3])/3 - (17*Zeta[3]^2)/6 + 41*H[{1}, x]*Zeta[5]}, {0, 0, 0, 0, 0, (-3*Pi^4*H[{1}, x])/40 + (2*Pi^2*H[{0, 0, 1}, x])/3 + (Pi^2*H[{0, 1, 1}, x])/6 + (Pi^2*H[{1, 0, 1}, x])/2 - H[{0, 0, 0, 0, 1}, x] - 4*H[{0, 0, 0, 1, 1}, x] - 2*H[{0, 1, 0, 1, 1}, x] - H[{0, 1, 1, 0, 1}, x] - H[{1, 0, 0, 0, 1}, x] - 2*H[{1, 0, 0, 1, 1}, x] + H[{1, 0, 1, 0, 1}, x] + (4*Pi^2*Zeta[3] - 21*Zeta[5])/6, (21*Pi^4*H[{0, 1}, x])/40 + (3*Pi^4*H[{1, 1}, x])/20 + (7*Pi^2*H[{0, 0, 0, 1}, x])/6 + (7*Pi^2*H[{0, 0, 1, 1}, x])/2 + (2*Pi^2*H[{0, 1, 0, 1}, x])/3 + (4*Pi^2*H[{0, 1, 1, 1}, x])/3 + (Pi^2*H[{1, 0, 0, 1}, x])/3 + 3*Pi^2*H[{1, 0, 1, 1}, x] - Pi^2*H[{1, 1, 0, 1}, x] - 7*H[{0, 0, 0, 0, 0, 1}, x] - 22*H[{0, 0, 0, 0, 1, 1}, x] - 9*H[{0, 0, 0, 1, 0, 1}, x] - 34*H[{0, 0, 0, 1, 1, 1}, x] - 5*H[{0, 0, 1, 0, 0, 1}, x] - 16*H[{0, 0, 1, 0, 1, 1}, x] + 3*H[{0, 0, 1, 1, 0, 1}, x] + H[{0, 1, 0, 0, 0, 1}, x] - 16*H[{0, 1, 0, 0, 1, 1}, x] - 10*H[{0, 1, 0, 1, 0, 1}, x] - 18*H[{0, 1, 0, 1, 1, 1}, x] - H[{0, 1, 1, 0, 0, 1}, x] - 20*H[{0, 1, 1, 0, 1, 1}, x] - 8*H[{0, 1, 1, 1, 0, 1}, x] - 6*H[{1, 0, 0, 0, 0, 1}, x] - 12*H[{1, 0, 0, 0, 1, 1}, x] - 6*H[{1, 0, 0, 1, 0, 1}, x] - 16*H[{1, 0, 0, 1, 1, 1}, x] - 4*H[{1, 0, 1, 0, 0, 1}, x] - 6*H[{1, 0, 1, 0, 1, 1}, x] + 6*H[{1, 0, 1, 1, 0, 1}, x] + 2*H[{1, 1, 0, 0, 0, 1}, x] + 4*H[{1, 1, 0, 0, 1, 1}, x] - 2*H[{1, 1, 0, 1, 0, 1}, x] - (16*Pi^2*H[{1}, x]*Zeta[3])/3 + 11*H[{0, 0, 1}, x]*Zeta[3] + 5*H[{0, 1, 1}, x]*Zeta[3] + 6*H[{1, 0, 1}, x]*Zeta[3] + (17*Pi^6 + 3888*Zeta[3]^2)/1296 - H[{1}, x]*Zeta[5]}, {0, 0, -Pi^2/18, -(Pi^2*H[{1}, x])/6 - H[{0, 0, 1}, x] - H[{1, 0, 1}, x] - (5*Zeta[3])/3, (-19*Pi^4)/270 - (Pi^2*H[{0, 1}, x])/6 - (2*Pi^2*H[{1, 1}, x])/3 - 4*H[{0, 0, 0, 1}, x] - 8*H[{0, 0, 1, 1}, x] - 5*H[{0, 1, 0, 1}, x] - 7*H[{1, 0, 0, 1}, x] - 8*H[{1, 0, 1, 1}, x] - 8*H[{1, 1, 0, 1}, x] - 5*H[{1}, x]*Zeta[3], (-7*Pi^4*H[{1}, x])/60 - (Pi^2*H[{0, 0, 1}, x])/2 - (4*Pi^2*H[{0, 1, 1}, x])/3 - Pi^2*H[{1, 0, 1}, x] - (10*Pi^2*H[{1, 1, 1}, x])/3 - 15*H[{0, 0, 0, 0, 1}, x] - 38*H[{0, 0, 0, 1, 1}, x] - 27*H[{0, 0, 1, 0, 1}, x] - 52*H[{0, 0, 1, 1, 1}, x] - 25*H[{0, 1, 0, 0, 1}, x] - 38*H[{0, 1, 0, 1, 1}, x] - 28*H[{0, 1, 1, 0, 1}, x] - 25*H[{1, 0, 0, 0, 1}, x] - 64*H[{1, 0, 0, 1, 1}, x] - 42*H[{1, 0, 1, 0, 1}, x] - 52*H[{1, 0, 1, 1, 1}, x] - 44*H[{1, 1, 0, 0, 1}, x] - 64*H[{1, 1, 0, 1, 1}, x] - 52*H[{1, 1, 1, 0, 1}, x] - 5*H[{0, 1}, x]*Zeta[3] - 20*H[{1, 1}, x]*Zeta[3] + (20*(Pi^2*Zeta[3] - 12*Zeta[5]))/9, (113*Pi^6)/756 + (13*Pi^4*H[{0, 1}, x])/180 - (4*Pi^4*H[{1, 1}, x])/45 - (29*Pi^2*H[{0, 0, 0, 1}, x])/6 - 6*Pi^2*H[{0, 0, 1, 1}, x] - (19*Pi^2*H[{0, 1, 0, 1}, x])/3 - (26*Pi^2*H[{0, 1, 1, 1}, x])/3 - 3*Pi^2*H[{1, 0, 0, 1}, x] - 10*Pi^2*H[{1, 0, 1, 1}, x] - 6*Pi^2*H[{1, 1, 0, 1}, x] - (56*Pi^2*H[{1, 1, 1, 1}, x])/3 - 54*H[{0, 0, 0, 0, 0, 1}, x] - 136*H[{0, 0, 0, 0, 1, 1}, x] - 107*H[{0, 0, 0, 1, 0, 1}, x] - 260*H[{0, 0, 0, 1, 1, 1}, x] - 95*H[{0, 0, 1, 0, 0, 1}, x] - 214*H[{0, 0, 1, 0, 1, 1}, x] - 156*H[{0, 0, 1, 1, 0, 1}, x] - 320*H[{0, 0, 1, 1, 1, 1}, x] - 89*H[{0, 1, 0, 0, 0, 1}, x] - 210*H[{0, 1, 0, 0, 1, 1}, x] - 156*H[{0, 1, 0, 1, 0, 1}, x] - 240*H[{0, 1, 0, 1, 1, 1}, x] - 148*H[{0, 1, 1, 0, 0, 1}, x] - 212*H[{0, 1, 1, 0, 1, 1}, x] - 164*H[{0, 1, 1, 1, 0, 1}, x] - 91*H[{1, 0, 0, 0, 0, 1}, x] - 260*H[{1, 0, 0, 0, 1, 1}, x] - 182*H[{1, 0, 0, 1, 0, 1}, x] - 436*H[{1, 0, 0, 1, 1, 1}, x] - 162*H[{1, 0, 1, 0, 0, 1}, x] - 336*H[{1, 0, 1, 0, 1, 1}, x] - 240*H[{1, 0, 1, 1, 0, 1}, x] - 320*H[{1, 0, 1, 1, 1, 1}, x] - 152*H[{1, 1, 0, 0, 0, 1}, x] - 416*H[{1, 1, 0, 0, 1, 1}, x] - 276*H[{1, 1, 0, 1, 0, 1}, x] - 416*H[{1, 1, 0, 1, 1, 1}, x] - 268*H[{1, 1, 1, 0, 0, 1}, x] - 416*H[{1, 1, 1, 0, 1, 1}, x] - 320*H[{1, 1, 1, 1, 0, 1}, x] + (49*Pi^2*H[{1}, x]*Zeta[3])/3 - 3*H[{0, 0, 1}, x]*Zeta[3] - 40*H[{0, 1, 1}, x]*Zeta[3] - 18*H[{1, 0, 1}, x]*Zeta[3] - 100*H[{1, 1, 1}, x]*Zeta[3] + (47*Zeta[3]^2)/3 - 85*H[{1}, x]*Zeta[5]}, {0, 0, 0, 0, 0, 0, (11*Pi^2*H[{0, 0, 0, 1}, x])/6 - (Pi^2*H[{0, 0, 1, 1}, x])/6 + (5*Pi^2*H[{0, 1, 0, 1}, x])/6 - (Pi^2*H[{0, 1, 1, 1}, x])/6 + Pi^2*H[{1, 0, 0, 1}, x] - 3*H[{0, 0, 0, 0, 0, 1}, x] - 8*H[{0, 0, 0, 0, 1, 1}, x] + 5*H[{0, 0, 0, 1, 0, 1}, x] + 6*H[{0, 0, 0, 1, 1, 1}, x] + H[{0, 0, 1, 0, 0, 1}, x] - 6*H[{0, 0, 1, 0, 1, 1}, x] + H[{0, 0, 1, 1, 0, 1}, x] - H[{0, 1, 0, 0, 0, 1}, x] - 6*H[{0, 1, 0, 0, 1, 1}, x] + 3*H[{0, 1, 0, 1, 0, 1}, x] + 2*H[{0, 1, 0, 1, 1, 1}, x] + H[{0, 1, 1, 0, 0, 1}, x] - 4*H[{0, 1, 1, 0, 1, 1}, x] + H[{0, 1, 1, 1, 0, 1}, x] - 2*H[{1, 0, 0, 0, 0, 1}, x] - 2*H[{1, 0, 0, 0, 1, 1}, x] + 2*H[{1, 0, 0, 1, 0, 1}, x] + 4*H[{1, 0, 0, 1, 1, 1}, x] - 2*H[{1, 0, 1, 0, 1, 1}, x] - Pi^2*H[{1}, x]*Zeta[3] + 7*H[{0, 0, 1}, x]*Zeta[3] + 5*H[{0, 1, 1}, x]*Zeta[3] + 2*H[{1, 0, 1}, x]*Zeta[3] + (-31*Pi^6 - 7560*Zeta[3]^2)/1890 - 2*H[{1}, x]*Zeta[5]}, {-1/72, -H[{1}, x]/12, -Pi^2/27 - H[{0, 1}, x]/6 - H[{1, 1}, x]/2, (-2*Pi^2*H[{1}, x])/9 - (5*H[{0, 0, 1}, x])/6 - (5*H[{0, 1, 1}, x])/3 - H[{1, 0, 1}, x] - 3*H[{1, 1, 1}, x] - (11*Zeta[3])/6, (-29*Pi^4)/240 - (5*Pi^2*H[{0, 1}, x])/9 - (4*Pi^2*H[{1, 1}, x])/3 - (11*H[{0, 0, 0, 1}, x])/6 - (25*H[{0, 0, 1, 1}, x])/3 - 3*H[{0, 1, 0, 1}, x] - (38*H[{0, 1, 1, 1}, x])/3 - 5*H[{1, 0, 0, 1}, x] - 10*H[{1, 0, 1, 1}, x] - 6*H[{1, 1, 0, 1}, x] - 18*H[{1, 1, 1, 1}, x] - 11*H[{1}, x]*Zeta[3], (-29*Pi^4*H[{1}, x])/40 - (10*Pi^2*H[{0, 0, 1}, x])/9 - (35*Pi^2*H[{0, 1, 1}, x])/9 - (10*Pi^2*H[{1, 0, 1}, x])/3 - 8*Pi^2*H[{1, 1, 1}, x] - (17*H[{0, 0, 0, 0, 1}, x])/6 - (79*H[{0, 0, 0, 1, 1}, x])/3 - 11*H[{0, 0, 1, 0, 1}, x] - (190*H[{0, 0, 1, 1, 1}, x])/3 - 7*H[{0, 1, 0, 0, 1}, x] - 34*H[{0, 1, 0, 1, 1}, x] - 20*H[{0, 1, 1, 0, 1}, x] - (260*H[{0, 1, 1, 1, 1}, x])/3 - 11*H[{1, 0, 0, 0, 1}, x] - 50*H[{1, 0, 0, 1, 1}, x] - 18*H[{1, 0, 1, 0, 1}, x] - 76*H[{1, 0, 1, 1, 1}, x] - 30*H[{1, 1, 0, 0, 1}, x] - 60*H[{1, 1, 0, 1, 1}, x] - 36*H[{1, 1, 1, 0, 1}, x] - 108*H[{1, 1, 1, 1, 1}, x] + (59*Pi^2*Zeta[3])/108 - (62*H[{0, 1}, x]*Zeta[3])/3 - 66*H[{1, 1}, x]*Zeta[3] - (123*Zeta[5])/2, (-5993*Pi^6)/22680 - (10*Pi^4*H[{0, 1}, x])/9 - (87*Pi^4*H[{1, 1}, x])/20 - (7*Pi^2*H[{0, 0, 0, 1}, x])/9 - (73*Pi^2*H[{0, 0, 1, 1}, x])/9 - (29*Pi^2*H[{0, 1, 0, 1}, x])/3 - (218*Pi^2*H[{0, 1, 1, 1}, x])/9 - (20*Pi^2*H[{1, 0, 0, 1}, x])/3 - (70*Pi^2*H[{1, 0, 1, 1}, x])/3 - 20*Pi^2*H[{1, 1, 0, 1}, x] - 48*Pi^2*H[{1, 1, 1, 1}, x] - (23*H[{0, 0, 0, 0, 0, 1}, x])/6 - (205*H[{0, 0, 0, 0, 1, 1}, x])/3 - 27*H[{0, 0, 0, 1, 0, 1}, x] - (622*H[{0, 0, 0, 1, 1, 1}, x])/3 - 15*H[{0, 0, 1, 0, 0, 1}, x] - 142*H[{0, 0, 1, 0, 1, 1}, x] - 84*H[{0, 0, 1, 1, 0, 1}, x] - (1300*H[{0, 0, 1, 1, 1, 1}, x])/3 + 5*H[{0, 1, 0, 0, 0, 1}, x] - 94*H[{0, 1, 0, 0, 1, 1}, x] - 44*H[{0, 1, 0, 1, 0, 1}, x] - 268*H[{0, 1, 0, 1, 1, 1}, x] - 44*H[{0, 1, 1, 0, 0, 1}, x] - 204*H[{0, 1, 1, 0, 1, 1}, x] - 136*H[{0, 1, 1, 1, 0, 1}, x] - (1688*H[{0, 1, 1, 1, 1, 1}, x])/3 - 17*H[{1, 0, 0, 0, 0, 1}, x] - 158*H[{1, 0, 0, 0, 1, 1}, x] - 66*H[{1, 0, 0, 1, 0, 1}, x] - 380*H[{1, 0, 0, 1, 1, 1}, x] - 42*H[{1, 0, 1, 0, 0, 1}, x] - 204*H[{1, 0, 1, 0, 1, 1}, x] - 120*H[{1, 0, 1, 1, 0, 1}, x] - 520*H[{1, 0, 1, 1, 1, 1}, x] - 66*H[{1, 1, 0, 0, 0, 1}, x] - 300*H[{1, 1, 0, 0, 1, 1}, x] - 108*H[{1, 1, 0, 1, 0, 1}, x] - 456*H[{1, 1, 0, 1, 1, 1}, x] - 180*H[{1, 1, 1, 0, 0, 1}, x] - 360*H[{1, 1, 1, 0, 1, 1}, x] - 216*H[{1, 1, 1, 1, 0, 1}, x] - 648*H[{1, 1, 1, 1, 1, 1}, x] + (59*Pi^2*H[{1}, x]*Zeta[3])/18 - (112*H[{0, 0, 1}, x]*Zeta[3])/3 - (422*H[{0, 1, 1}, x]*Zeta[3])/3 - 124*H[{1, 0, 1}, x]*Zeta[3] - 396*H[{1, 1, 1}, x]*Zeta[3] - (571*Zeta[3]^2)/36 - 369*H[{1}, x]*Zeta[5]}, {0, 0, 0, 0, (3*Pi^4)/40 - (Pi^2*H[{0, 1}, x])/2 + H[{0, 0, 0, 1}, x] + 2*H[{0, 0, 1, 1}, x] - H[{0, 1, 0, 1}, x], (-3*Pi^4*H[{1}, x])/20 + (Pi^2*H[{0, 0, 1}, x])/3 - (17*Pi^2*H[{0, 1, 1}, x])/6 + Pi^2*H[{1, 0, 1}, x] + 7*H[{0, 0, 0, 0, 1}, x] + 14*H[{0, 0, 0, 1, 1}, x] + 8*H[{0, 0, 1, 0, 1}, x] + 20*H[{0, 0, 1, 1, 1}, x] + 4*H[{0, 1, 0, 0, 1}, x] + 6*H[{0, 1, 0, 1, 1}, x] - 7*H[{0, 1, 1, 0, 1}, x] - 2*H[{1, 0, 0, 0, 1}, x] - 4*H[{1, 0, 0, 1, 1}, x] + 2*H[{1, 0, 1, 0, 1}, x] - 8*H[{0, 1}, x]*Zeta[3] + (9*Pi^2*Zeta[3] + 7*Zeta[5])/2, (-13*Pi^4*H[{0, 1}, x])/15 + (3*Pi^4*H[{1, 1}, x])/10 + (16*Pi^2*H[{0, 0, 0, 1}, x])/3 + (11*Pi^2*H[{0, 0, 1, 1}, x])/3 - (11*Pi^2*H[{0, 1, 0, 1}, x])/3 - (101*Pi^2*H[{0, 1, 1, 1}, x])/6 - (2*Pi^2*H[{1, 0, 0, 1}, x])/3 + (17*Pi^2*H[{1, 0, 1, 1}, x])/3 - 2*Pi^2*H[{1, 1, 0, 1}, x] + 33*H[{0, 0, 0, 0, 0, 1}, x] + 66*H[{0, 0, 0, 0, 1, 1}, x] + 54*H[{0, 0, 0, 1, 0, 1}, x] + 116*H[{0, 0, 0, 1, 1, 1}, x] + 46*H[{0, 0, 1, 0, 0, 1}, x] + 88*H[{0, 0, 1, 0, 1, 1}, x] + 62*H[{0, 0, 1, 1, 0, 1}, x] + 152*H[{0, 0, 1, 1, 1, 1}, x] + 46*H[{0, 1, 0, 0, 0, 1}, x] + 88*H[{0, 1, 0, 0, 1, 1}, x] + 26*H[{0, 1, 0, 1, 0, 1}, x] + 84*H[{0, 1, 0, 1, 1, 1}, x] + 22*H[{0, 1, 1, 0, 0, 1}, x] + 30*H[{0, 1, 1, 0, 1, 1}, x] - 43*H[{0, 1, 1, 1, 0, 1}, x] - 14*H[{1, 0, 0, 0, 0, 1}, x] - 28*H[{1, 0, 0, 0, 1, 1}, x] - 16*H[{1, 0, 0, 1, 0, 1}, x] - 40*H[{1, 0, 0, 1, 1, 1}, x] - 8*H[{1, 0, 1, 0, 0, 1}, x] - 12*H[{1, 0, 1, 0, 1, 1}, x] + 14*H[{1, 0, 1, 1, 0, 1}, x] + 4*H[{1, 1, 0, 0, 0, 1}, x] + 8*H[{1, 1, 0, 0, 1, 1}, x] - 4*H[{1, 1, 0, 1, 0, 1}, x] - 9*Pi^2*H[{1}, x]*Zeta[3] + 14*H[{0, 0, 1}, x]*Zeta[3] - 42*H[{0, 1, 1}, x]*Zeta[3] + 16*H[{1, 0, 1}, x]*Zeta[3] + (9*Pi^6 + 600*Zeta[3]^2)/20 - 7*H[{1}, x]*Zeta[5]}, {-1/48, 0, (-5*Pi^2)/72 + H[{0, 1}, x]/2 + H[{1, 1}, x]/2, 2*H[{0, 0, 1}, x] + 5*H[{0, 1, 1}, x] + 2*H[{1, 0, 1}, x] + 5*H[{1, 1, 1}, x] - (13*Zeta[3])/6, (-49*Pi^4)/540 + (2*Pi^2*H[{0, 1}, x])/3 + (2*Pi^2*H[{1, 1}, x])/3 + 10*H[{0, 0, 0, 1}, x] + 22*H[{0, 0, 1, 1}, x] + 14*H[{0, 1, 0, 1}, x] + 38*H[{0, 1, 1, 1}, x] + 10*H[{1, 0, 0, 1}, x] + 22*H[{1, 0, 1, 1}, x] + 14*H[{1, 1, 0, 1}, x] + 38*H[{1, 1, 1, 1}, x], (22*Pi^2*H[{0, 0, 1}, x])/3 + (17*Pi^2*H[{0, 1, 1}, x])/3 + (22*Pi^2*H[{1, 0, 1}, x])/3 + (17*Pi^2*H[{1, 1, 1}, x])/3 + 44*H[{0, 0, 0, 0, 1}, x] + 92*H[{0, 0, 0, 1, 1}, x] + 76*H[{0, 0, 1, 0, 1}, x] + 172*H[{0, 0, 1, 1, 1}, x] + 64*H[{0, 1, 0, 0, 1}, x] + 136*H[{0, 1, 0, 1, 1}, x] + 98*H[{0, 1, 1, 0, 1}, x] + 260*H[{0, 1, 1, 1, 1}, x] + 44*H[{1, 0, 0, 0, 1}, x] + 92*H[{1, 0, 0, 1, 1}, x] + 76*H[{1, 0, 1, 0, 1}, x] + 172*H[{1, 0, 1, 1, 1}, x] + 64*H[{1, 1, 0, 0, 1}, x] + 136*H[{1, 1, 0, 1, 1}, x] + 98*H[{1, 1, 1, 0, 1}, x] + 260*H[{1, 1, 1, 1, 1}, x] + (46*Pi^2*Zeta[3])/9 + 16*H[{0, 1}, x]*Zeta[3] + 16*H[{1, 1}, x]*Zeta[3] - 66*Zeta[5], (1189*Pi^6)/11340 + (158*Pi^4*H[{0, 1}, x])/45 + (158*Pi^4*H[{1, 1}, x])/45 + (104*Pi^2*H[{0, 0, 0, 1}, x])/3 + (154*Pi^2*H[{0, 0, 1, 1}, x])/3 + (94*Pi^2*H[{0, 1, 0, 1}, x])/3 + (119*Pi^2*H[{0, 1, 1, 1}, x])/3 + (104*Pi^2*H[{1, 0, 0, 1}, x])/3 + (154*Pi^2*H[{1, 0, 1, 1}, x])/3 + (94*Pi^2*H[{1, 1, 0, 1}, x])/3 + (119*Pi^2*H[{1, 1, 1, 1}, x])/3 + 172*H[{0, 0, 0, 0, 0, 1}, x] + 352*H[{0, 0, 0, 0, 1, 1}, x] + 320*H[{0, 0, 0, 1, 0, 1}, x] + 680*H[{0, 0, 0, 1, 1, 1}, x] + 296*H[{0, 0, 1, 0, 0, 1}, x] + 608*H[{0, 0, 1, 0, 1, 1}, x] + 532*H[{0, 0, 1, 1, 0, 1}, x] + 1192*H[{0, 0, 1, 1, 1, 1}, x] + 296*H[{0, 1, 0, 0, 0, 1}, x] + 608*H[{0, 1, 0, 0, 1, 1}, x] + 436*H[{0, 1, 0, 1, 0, 1}, x] + 1024*H[{0, 1, 0, 1, 1, 1}, x] + 412*H[{0, 1, 1, 0, 0, 1}, x] + 868*H[{0, 1, 1, 0, 1, 1}, x] + 650*H[{0, 1, 1, 1, 0, 1}, x] + 1688*H[{0, 1, 1, 1, 1, 1}, x] + 172*H[{1, 0, 0, 0, 0, 1}, x] + 352*H[{1, 0, 0, 0, 1, 1}, x] + 320*H[{1, 0, 0, 1, 0, 1}, x] + 680*H[{1, 0, 0, 1, 1, 1}, x] + 296*H[{1, 0, 1, 0, 0, 1}, x] + 608*H[{1, 0, 1, 0, 1, 1}, x] + 532*H[{1, 0, 1, 1, 0, 1}, x] + 1192*H[{1, 0, 1, 1, 1, 1}, x] + 296*H[{1, 1, 0, 0, 0, 1}, x] + 608*H[{1, 1, 0, 0, 1, 1}, x] + 436*H[{1, 1, 0, 1, 0, 1}, x] + 1024*H[{1, 1, 0, 1, 1, 1}, x] + 412*H[{1, 1, 1, 0, 0, 1}, x] + 868*H[{1, 1, 1, 0, 1, 1}, x] + 650*H[{1, 1, 1, 1, 0, 1}, x] + 1688*H[{1, 1, 1, 1, 1, 1}, x] + 160*H[{0, 0, 1}, x]*Zeta[3] + 124*H[{0, 1, 1}, x]*Zeta[3] + 160*H[{1, 0, 1}, x]*Zeta[3] + 124*H[{1, 1, 1}, x]*Zeta[3] + (94*Zeta[3]^2)/3}, {0, 0, 0, 0, 0, 0, (-3*Pi^4*H[{0, 1}, x])/40 + (3*Pi^2*H[{0, 0, 0, 1}, x])/2 + Pi^2*H[{0, 0, 1, 1}, x] + (Pi^2*H[{0, 1, 0, 1}, x])/2 - 2*H[{0, 0, 0, 0, 0, 1}, x] - 4*H[{0, 0, 0, 0, 1, 1}, x] + 3*H[{0, 0, 0, 1, 0, 1}, x] - H[{0, 0, 1, 0, 0, 1}, x] - 2*H[{0, 0, 1, 0, 1, 1}, x] + 2*H[{0, 0, 1, 1, 0, 1}, x] - H[{0, 1, 0, 0, 0, 1}, x] - 2*H[{0, 1, 0, 0, 1, 1}, x] + H[{0, 1, 0, 1, 0, 1}, x] + H[{0, 0, 1}, x]*Zeta[3] + (-137*Pi^6 - 7560*Zeta[3]^2)/15120}, {0, 0, 0, 0, 0, 0, (-2*Pi^2*H[{0, 0, 0, 1}, x])/3 - (4*Pi^2*H[{0, 0, 1, 1}, x])/3 + H[{0, 0, 0, 0, 0, 1}, x] + 12*H[{0, 0, 0, 0, 1, 1}, x] - H[{0, 0, 0, 1, 0, 1}, x] + 12*H[{0, 0, 0, 1, 1, 1}, x] - 2*H[{0, 0, 1, 0, 0, 1}, x] + 4*H[{0, 0, 1, 0, 1, 1}, x] - 8*H[{0, 0, 1, 1, 0, 1}, x] - 8*H[{0, 0, 1}, x]*Zeta[3] + (31*Pi^6 + 7560*Zeta[3]^2)/1890}, {0, 0, 0, 0, (3*Pi^4)/80 - (Pi^2*H[{0, 1}, x])/4 + H[{0, 0, 0, 1}, x]/2 + H[{0, 0, 1, 1}, x] - H[{0, 1, 0, 1}, x]/2, (-5*Pi^2*H[{0, 0, 1}, x])/12 - (11*Pi^2*H[{0, 1, 1}, x])/6 + 3*H[{0, 0, 0, 0, 1}, x] + 10*H[{0, 0, 0, 1, 1}, x] + (5*H[{0, 0, 1, 0, 1}, x])/2 + 12*H[{0, 0, 1, 1, 1}, x] + (3*H[{0, 1, 0, 0, 1}, x])/2 + 4*H[{0, 1, 0, 1, 1}, x] - 5*H[{0, 1, 1, 0, 1}, x] - (9*H[{0, 1}, x]*Zeta[3])/2 + (9*Pi^2*Zeta[3] + 18*Zeta[5])/4, (-3*Pi^4*H[{0, 1}, x])/5 + (7*Pi^2*H[{0, 0, 0, 1}, x])/12 - (13*Pi^2*H[{0, 0, 1, 1}, x])/6 - (17*Pi^2*H[{0, 1, 0, 1}, x])/6 - (35*Pi^2*H[{0, 1, 1, 1}, x])/3 + (21*H[{0, 0, 0, 0, 0, 1}, x])/2 + 45*H[{0, 0, 0, 0, 1, 1}, x] + (35*H[{0, 0, 0, 1, 0, 1}, x])/2 + 96*H[{0, 0, 0, 1, 1, 1}, x] + (29*H[{0, 0, 1, 0, 0, 1}, x])/2 + 50*H[{0, 0, 1, 0, 1, 1}, x] + 11*H[{0, 0, 1, 1, 0, 1}, x] + 100*H[{0, 0, 1, 1, 1, 1}, x] + (29*H[{0, 1, 0, 0, 0, 1}, x])/2 + 48*H[{0, 1, 0, 0, 1, 1}, x] + 11*H[{0, 1, 0, 1, 0, 1}, x] + 66*H[{0, 1, 0, 1, 1, 1}, x] + 7*H[{0, 1, 1, 0, 0, 1}, x] + 10*H[{0, 1, 1, 0, 1, 1}, x] - 34*H[{0, 1, 1, 1, 0, 1}, x] - (7*H[{0, 0, 1}, x]*Zeta[3])/2 - 27*H[{0, 1, 1}, x]*Zeta[3] + (41*Pi^6 + 2562*Zeta[3]^2)/168}, {1/144, H[{1}, x]/24, (37*Pi^2)/2160 + H[{0, 1}, x]/12 + H[{1, 1}, x]/4, (37*Pi^2*H[{1}, x])/360 + (5*H[{0, 0, 1}, x])/12 + (5*H[{0, 1, 1}, x])/6 + H[{1, 0, 1}, x]/2 + (3*H[{1, 1, 1}, x])/2 + (67*Zeta[3])/120, (239*Pi^4)/7200 + (17*Pi^2*H[{0, 1}, x])/72 + (37*Pi^2*H[{1, 1}, x])/60 + (17*H[{0, 0, 0, 1}, x])/12 + (25*H[{0, 0, 1, 1}, x])/6 + 2*H[{0, 1, 0, 1}, x] + (19*H[{0, 1, 1, 1}, x])/3 + (5*H[{1, 0, 0, 1}, x])/2 + 5*H[{1, 0, 1, 1}, x] + 3*H[{1, 1, 0, 1}, x] + 9*H[{1, 1, 1, 1}, x] + (67*H[{1}, x]*Zeta[3])/20, (239*Pi^4*H[{1}, x])/1200 + (61*Pi^2*H[{0, 0, 1}, x])/72 + (73*Pi^2*H[{0, 1, 1}, x])/36 + (17*Pi^2*H[{1, 0, 1}, x])/12 + (37*Pi^2*H[{1, 1, 1}, x])/10 + (41*H[{0, 0, 0, 0, 1}, x])/12 + (97*H[{0, 0, 0, 1, 1}, x])/6 + 7*H[{0, 0, 1, 0, 1}, x] + (95*H[{0, 0, 1, 1, 1}, x])/3 + 7*H[{0, 1, 0, 0, 1}, x] + 21*H[{0, 1, 0, 1, 1}, x] + 12*H[{0, 1, 1, 0, 1}, x] + (130*H[{0, 1, 1, 1, 1}, x])/3 + (17*H[{1, 0, 0, 0, 1}, x])/2 + 25*H[{1, 0, 0, 1, 1}, x] + 12*H[{1, 0, 1, 0, 1}, x] + 38*H[{1, 0, 1, 1, 1}, x] + 15*H[{1, 1, 0, 0, 1}, x] + 30*H[{1, 1, 0, 1, 1}, x] + 18*H[{1, 1, 1, 0, 1}, x] + 54*H[{1, 1, 1, 1, 1}, x] + (103*H[{0, 1}, x]*Zeta[3])/12 + (201*H[{1, 1}, x]*Zeta[3])/10 + (7*(17*Pi^2*Zeta[3] + 2475*Zeta[5]))/1080, (61291*Pi^6)/680400 + (4*Pi^4*H[{0, 1}, x])/9 + (239*Pi^4*H[{1, 1}, x])/200 + (121*Pi^2*H[{0, 0, 0, 1}, x])/72 + (233*Pi^2*H[{0, 0, 1, 1}, x])/36 + (21*Pi^2*H[{0, 1, 0, 1}, x])/4 + (251*Pi^2*H[{0, 1, 1, 1}, x])/18 + (61*Pi^2*H[{1, 0, 0, 1}, x])/12 + (73*Pi^2*H[{1, 0, 1, 1}, x])/6 + (17*Pi^2*H[{1, 1, 0, 1}, x])/2 + (111*Pi^2*H[{1, 1, 1, 1}, x])/5 + (77*H[{0, 0, 0, 0, 0, 1}, x])/12 + (301*H[{0, 0, 0, 0, 1, 1}, x])/6 + 22*H[{0, 0, 0, 1, 0, 1}, x] + (395*H[{0, 0, 0, 1, 1, 1}, x])/3 + 22*H[{0, 0, 1, 0, 0, 1}, x] + 81*H[{0, 0, 1, 0, 1, 1}, x] + 48*H[{0, 0, 1, 1, 0, 1}, x] + (650*H[{0, 0, 1, 1, 1, 1}, x])/3 + 14*H[{0, 1, 0, 0, 0, 1}, x] + 79*H[{0, 1, 0, 0, 1, 1}, x] + 37*H[{0, 1, 0, 1, 0, 1}, x] + 164*H[{0, 1, 0, 1, 1, 1}, x] + 42*H[{0, 1, 1, 0, 0, 1}, x] + 124*H[{0, 1, 1, 0, 1, 1}, x] + 76*H[{0, 1, 1, 1, 0, 1}, x] + (844*H[{0, 1, 1, 1, 1, 1}, x])/3 + (41*H[{1, 0, 0, 0, 0, 1}, x])/2 + 97*H[{1, 0, 0, 0, 1, 1}, x] + 42*H[{1, 0, 0, 1, 0, 1}, x] + 190*H[{1, 0, 0, 1, 1, 1}, x] + 42*H[{1, 0, 1, 0, 0, 1}, x] + 126*H[{1, 0, 1, 0, 1, 1}, x] + 72*H[{1, 0, 1, 1, 0, 1}, x] + 260*H[{1, 0, 1, 1, 1, 1}, x] + 51*H[{1, 1, 0, 0, 0, 1}, x] + 150*H[{1, 1, 0, 0, 1, 1}, x] + 72*H[{1, 1, 0, 1, 0, 1}, x] + 228*H[{1, 1, 0, 1, 1, 1}, x] + 90*H[{1, 1, 1, 0, 0, 1}, x] + 180*H[{1, 1, 1, 0, 1, 1}, x] + 108*H[{1, 1, 1, 1, 0, 1}, x] + 324*H[{1, 1, 1, 1, 1, 1}, x] + (119*Pi^2*H[{1}, x]*Zeta[3])/180 + (467*H[{0, 0, 1}, x]*Zeta[3])/12 + (443*H[{0, 1, 1}, x]*Zeta[3])/6 + (103*H[{1, 0, 1}, x]*Zeta[3])/2 + (603*H[{1, 1, 1}, x]*Zeta[3])/5 + (2843*Zeta[3]^2)/360 + (385*H[{1}, x]*Zeta[5])/4}, {0, 0, 0, 0, 0, (Pi^2*H[{0, 0, 1}, x])/3 + (2*Pi^2*H[{0, 1, 1}, x])/3 - 2*H[{0, 0, 0, 1, 1}, x] + 2*H[{0, 0, 1, 0, 1}, x] - 4*H[{0, 0, 1, 1, 1}, x] + 4*H[{0, 1, 1, 0, 1}, x] + 2*H[{0, 1}, x]*Zeta[3], (-29*Pi^4*H[{0, 1}, x])/90 + 2*Pi^2*H[{0, 0, 0, 1}, x] + (10*Pi^2*H[{0, 0, 1, 1}, x])/3 + (4*Pi^2*H[{0, 1, 0, 1}, x])/3 + (16*Pi^2*H[{0, 1, 1, 1}, x])/3 - 16*H[{0, 0, 0, 0, 1, 1}, x] + 10*H[{0, 0, 0, 1, 0, 1}, x] - 36*H[{0, 0, 0, 1, 1, 1}, x] + 2*H[{0, 0, 1, 0, 0, 1}, x] - 8*H[{0, 0, 1, 0, 1, 1}, x] + 16*H[{0, 0, 1, 1, 0, 1}, x] - 48*H[{0, 0, 1, 1, 1, 1}, x] - 4*H[{0, 1, 0, 0, 1, 1}, x] + 8*H[{0, 1, 0, 1, 0, 1}, x] - 28*H[{0, 1, 0, 1, 1, 1}, x] + 4*H[{0, 1, 1, 0, 0, 1}, x] + 28*H[{0, 1, 1, 0, 1, 1}, x] + 32*H[{0, 1, 1, 1, 0, 1}, x] + 12*H[{0, 1, 1}, x]*Zeta[3]}, {0, 0, 0, 0, (Pi^2*H[{0, 1}, x])/3 + (Pi^2*H[{1, 1}, x])/3 - 2*H[{0, 0, 1, 1}, x] + 2*H[{0, 1, 0, 1}, x] - H[{0, 1, 1, 1}, x] - H[{1, 0, 1, 1}, x] + 2*H[{1, 1, 0, 1}, x] - H[{1}, x]*Zeta[3], (-3*Pi^4*H[{1}, x])/20 + 2*Pi^2*H[{0, 0, 1}, x] + (10*Pi^2*H[{0, 1, 1}, x])/3 + (4*Pi^2*H[{1, 0, 1}, x])/3 + (8*Pi^2*H[{1, 1, 1}, x])/3 - 16*H[{0, 0, 0, 1, 1}, x] + 10*H[{0, 0, 1, 0, 1}, x] - 27*H[{0, 0, 1, 1, 1}, x] + 2*H[{0, 1, 0, 0, 1}, x] - 2*H[{0, 1, 0, 1, 1}, x] + 19*H[{0, 1, 1, 0, 1}, x] - 12*H[{0, 1, 1, 1, 1}, x] - 9*H[{1, 0, 0, 1, 1}, x] + 7*H[{1, 0, 1, 0, 1}, x] - 18*H[{1, 0, 1, 1, 1}, x] + 2*H[{1, 1, 0, 0, 1}, x] + 8*H[{1, 1, 0, 1, 1}, x] + 16*H[{1, 1, 1, 0, 1}, x] - 3*H[{0, 1}, x]*Zeta[3] - 6*H[{1, 1}, x]*Zeta[3], (-73*Pi^4*H[{0, 1}, x])/180 - (77*Pi^4*H[{1, 1}, x])/90 + (25*Pi^2*H[{0, 0, 0, 1}, x])/3 + (40*Pi^2*H[{0, 0, 1, 1}, x])/3 + (35*Pi^2*H[{0, 1, 0, 1}, x])/3 + 23*Pi^2*H[{0, 1, 1, 1}, x] + (28*Pi^2*H[{1, 0, 0, 1}, x])/3 + (31*Pi^2*H[{1, 0, 1, 1}, x])/3 + 10*Pi^2*H[{1, 1, 0, 1}, x] + (52*Pi^2*H[{1, 1, 1, 1}, x])/3 - 82*H[{0, 0, 0, 0, 1, 1}, x] + 34*H[{0, 0, 0, 1, 0, 1}, x] - 175*H[{0, 0, 0, 1, 1, 1}, x] + 10*H[{0, 0, 1, 0, 0, 1}, x] - 48*H[{0, 0, 1, 0, 1, 1}, x] + 53*H[{0, 0, 1, 1, 0, 1}, x] - 236*H[{0, 0, 1, 1, 1, 1}, x] + 2*H[{0, 1, 0, 0, 0, 1}, x] - 66*H[{0, 1, 0, 0, 1, 1}, x] + 68*H[{0, 1, 0, 1, 0, 1}, x] - 110*H[{0, 1, 0, 1, 1, 1}, x] + 19*H[{0, 1, 1, 0, 0, 1}, x] + 32*H[{0, 1, 1, 0, 1, 1}, x] + 126*H[{0, 1, 1, 1, 0, 1}, x] - 100*H[{0, 1, 1, 1, 1, 1}, x] - 73*H[{1, 0, 0, 0, 1, 1}, x] + 47*H[{1, 0, 0, 1, 0, 1}, x] - 114*H[{1, 0, 0, 1, 1, 1}, x] + 7*H[{1, 0, 1, 0, 0, 1}, x] - 36*H[{1, 0, 1, 0, 1, 1}, x] + 44*H[{1, 0, 1, 1, 0, 1}, x] - 172*H[{1, 0, 1, 1, 1, 1}, x] + 2*H[{1, 1, 0, 0, 0, 1}, x] - 32*H[{1, 1, 0, 0, 1, 1}, x] + 68*H[{1, 1, 0, 1, 0, 1}, x] - 20*H[{1, 1, 0, 1, 1, 1}, x] + 16*H[{1, 1, 1, 0, 0, 1}, x] + 76*H[{1, 1, 1, 0, 1, 1}, x] + 104*H[{1, 1, 1, 1, 0, 1}, x] - 25*H[{0, 0, 1}, x]*Zeta[3] - 24*H[{0, 1, 1}, x]*Zeta[3] - 30*H[{1, 0, 1}, x]*Zeta[3] - 36*H[{1, 1, 1}, x]*Zeta[3] - 5*H[{1}, x]*Zeta[5]}, {0, 0, 0, 0, 0, (-3*Pi^4*H[{1}, x])/40 + Pi^2*H[{0, 1, 1}, x] + (Pi^2*H[{1, 0, 1}, x])/2 - 2*H[{0, 0, 0, 1, 1}, x] - H[{0, 0, 1, 0, 1}, x] - 6*H[{0, 0, 1, 1, 1}, x] - H[{0, 1, 0, 0, 1}, x] + 2*H[{0, 1, 1, 0, 1}, x] - H[{1, 0, 0, 0, 1}, x] - 2*H[{1, 0, 0, 1, 1}, x] + H[{1, 0, 1, 0, 1}, x], (-3*Pi^4*H[{0, 1}, x])/40 + (3*Pi^4*H[{1, 1}, x])/20 + (5*Pi^2*H[{0, 0, 1, 1}, x])/3 + (5*Pi^2*H[{0, 1, 0, 1}, x])/6 + 9*Pi^2*H[{0, 1, 1, 1}, x] - (Pi^2*H[{1, 0, 0, 1}, x])/6 + 2*Pi^2*H[{1, 0, 1, 1}, x] - Pi^2*H[{1, 1, 0, 1}, x] - 16*H[{0, 0, 0, 0, 1, 1}, x] - 8*H[{0, 0, 0, 1, 0, 1}, x] - 48*H[{0, 0, 0, 1, 1, 1}, x] - 6*H[{0, 0, 1, 0, 0, 1}, x] - 26*H[{0, 0, 1, 0, 1, 1}, x] - 10*H[{0, 0, 1, 1, 0, 1}, x] - 72*H[{0, 0, 1, 1, 1, 1}, x] - 5*H[{0, 1, 0, 0, 0, 1}, x] - 16*H[{0, 1, 0, 0, 1, 1}, x] - 7*H[{0, 1, 0, 1, 0, 1}, x] - 30*H[{0, 1, 0, 1, 1, 1}, x] - 8*H[{0, 1, 1, 0, 0, 1}, x] + 4*H[{0, 1, 1, 0, 1, 1}, x] + 18*H[{0, 1, 1, 1, 0, 1}, x] - 4*H[{1, 0, 0, 0, 0, 1}, x] - 8*H[{1, 0, 0, 0, 1, 1}, x] - 5*H[{1, 0, 0, 1, 0, 1}, x] - 12*H[{1, 0, 0, 1, 1, 1}, x] - 3*H[{1, 0, 1, 0, 0, 1}, x] - 4*H[{1, 0, 1, 0, 1, 1}, x] + 4*H[{1, 0, 1, 1, 0, 1}, x] + 2*H[{1, 1, 0, 0, 0, 1}, x] + 4*H[{1, 1, 0, 0, 1, 1}, x] - 2*H[{1, 1, 0, 1, 0, 1}, x] - (23*Pi^2*H[{1}, x]*Zeta[3])/6 + 6*H[{0, 1, 1}, x]*Zeta[3] + 3*H[{1, 0, 1}, x]*Zeta[3] + 2*H[{1}, x]*Zeta[5]}, {0, (-5*H[{1}, x])/24, (-5*H[{0, 1}, x])/24 - (25*H[{1, 1}, x])/12, (Pi^2*H[{1}, x])/18 - (5*H[{0, 0, 1}, x])/24 - (49*H[{0, 1, 1}, x])/12 - (9*H[{1, 0, 1}, x])/4 - (95*H[{1, 1, 1}, x])/6, (Pi^2*H[{0, 1}, x])/18 + (5*Pi^2*H[{1, 1}, x])/9 - (5*H[{0, 0, 0, 1}, x])/24 - (121*H[{0, 0, 1, 1}, x])/12 - (21*H[{0, 1, 0, 1}, x])/4 - (239*H[{0, 1, 1, 1}, x])/6 - (13*H[{1, 0, 0, 1}, x])/4 - (61*H[{1, 0, 1, 1}, x])/2 - (35*H[{1, 1, 0, 1}, x])/2 - (325*H[{1, 1, 1, 1}, x])/3 + (7*H[{1}, x]*Zeta[3])/6, (Pi^4*H[{1}, x])/180 + (Pi^2*H[{0, 0, 1}, x])/18 + (5*Pi^2*H[{0, 1, 1}, x])/9 + (Pi^2*H[{1, 0, 1}, x])/3 + (38*Pi^2*H[{1, 1, 1}, x])/9 - (5*H[{0, 0, 0, 0, 1}, x])/24 - (385*H[{0, 0, 0, 1, 1}, x])/12 - (65*H[{0, 0, 1, 0, 1}, x])/4 - (707*H[{0, 0, 1, 1, 1}, x])/6 - (41*H[{0, 1, 0, 0, 1}, x])/4 - (181*H[{0, 1, 0, 1, 1}, x])/2 - (103*H[{0, 1, 1, 0, 1}, x])/2 - (925*H[{0, 1, 1, 1, 1}, x])/3 - (29*H[{1, 0, 0, 0, 1}, x])/4 - (149*H[{1, 0, 0, 1, 1}, x])/2 - (83*H[{1, 0, 1, 0, 1}, x])/2 - 267*H[{1, 0, 1, 1, 1}, x] - (55*H[{1, 1, 0, 0, 1}, x])/2 - 207*H[{1, 1, 0, 1, 1}, x] - 121*H[{1, 1, 1, 0, 1}, x] - (2110*H[{1, 1, 1, 1, 1}, x])/3 + (7*H[{0, 1}, x]*Zeta[3])/6 + (35*H[{1, 1}, x]*Zeta[3])/3, (Pi^4*H[{0, 1}, x])/180 + (Pi^4*H[{1, 1}, x])/18 + (Pi^2*H[{0, 0, 0, 1}, x])/18 - (31*Pi^2*H[{0, 0, 1, 1}, x])/9 - (5*Pi^2*H[{0, 1, 0, 1}, x])/3 + (38*Pi^2*H[{0, 1, 1, 1}, x])/9 - (5*Pi^2*H[{1, 0, 0, 1}, x])/3 + (10*Pi^2*H[{1, 0, 1, 1}, x])/3 + 2*Pi^2*H[{1, 1, 0, 1}, x] + (260*Pi^2*H[{1, 1, 1, 1}, x])/9 - (5*H[{0, 0, 0, 0, 0, 1}, x])/24 - (1369*H[{0, 0, 0, 0, 1, 1}, x])/12 - (229*H[{0, 0, 0, 1, 0, 1}, x])/4 - (2327*H[{0, 0, 0, 1, 1, 1}, x])/6 - (141*H[{0, 0, 1, 0, 0, 1}, x])/4 - (617*H[{0, 0, 1, 0, 1, 1}, x])/2 - (359*H[{0, 0, 1, 1, 0, 1}, x])/2 - (2941*H[{0, 0, 1, 1, 1, 1}, x])/3 - (97*H[{0, 1, 0, 0, 0, 1}, x])/4 - (517*H[{0, 1, 0, 0, 1, 1}, x])/2 - (295*H[{0, 1, 0, 1, 0, 1}, x])/2 - 855*H[{0, 1, 0, 1, 1, 1}, x] - (203*H[{0, 1, 1, 0, 0, 1}, x])/2 - 671*H[{0, 1, 1, 0, 1, 1}, x] - 397*H[{0, 1, 1, 1, 0, 1}, x] - (6430*H[{0, 1, 1, 1, 1, 1}, x])/3 - (69*H[{1, 0, 0, 0, 0, 1}, x])/4 - (453*H[{1, 0, 0, 0, 1, 1}, x])/2 - (255*H[{1, 0, 0, 1, 0, 1}, x])/2 - 775*H[{1, 0, 0, 1, 1, 1}, x] - (175*H[{1, 0, 1, 0, 0, 1}, x])/2 - 603*H[{1, 0, 1, 0, 1, 1}, x] - 353*H[{1, 0, 1, 1, 0, 1}, x] - 1970*H[{1, 0, 1, 1, 1, 1}, x] - (135*H[{1, 1, 0, 0, 0, 1}, x])/2 - 503*H[{1, 1, 0, 0, 1, 1}, x] - 289*H[{1, 1, 0, 1, 0, 1}, x] - 1714*H[{1, 1, 0, 1, 1, 1}, x] - 197*H[{1, 1, 1, 0, 0, 1}, x] - 1338*H[{1, 1, 1, 0, 1, 1}, x] - 790*H[{1, 1, 1, 1, 0, 1}, x] - (13300*H[{1, 1, 1, 1, 1, 1}, x])/3 - (28*Pi^2*H[{1}, x]*Zeta[3])/9 + (7*H[{0, 0, 1}, x]*Zeta[3])/6 + (35*H[{0, 1, 1}, x]*Zeta[3])/3 + 7*H[{1, 0, 1}, x]*Zeta[3] + (266*H[{1, 1, 1}, x]*Zeta[3])/3 + (41*H[{1}, x]*Zeta[5])/2}, {0, 0, 0, -Zeta[3], (-11*Pi^4)/180, -38*Zeta[5], (-431*Pi^6)/1890 - 18*Zeta[3]^2}, {0, 0, 0, 0, (3*Pi^4)/40 - (Pi^2*H[{0, 1}, x])/2 + H[{0, 0, 0, 1}, x] + 2*H[{0, 0, 1, 1}, x] - H[{0, 1, 0, 1}, x], (-3*Pi^4*H[{1}, x])/20 + (Pi^2*H[{0, 0, 1}, x])/6 - (19*Pi^2*H[{0, 1, 1}, x])/6 + Pi^2*H[{1, 0, 1}, x] + 5*H[{0, 0, 0, 0, 1}, x] + 8*H[{0, 0, 0, 1, 1}, x] + 7*H[{0, 0, 1, 0, 1}, x] + 16*H[{0, 0, 1, 1, 1}, x] + 5*H[{0, 1, 0, 0, 1}, x] + 4*H[{0, 1, 0, 1, 1}, x] - 5*H[{0, 1, 1, 0, 1}, x] - 2*H[{1, 0, 0, 0, 1}, x] - 4*H[{1, 0, 0, 1, 1}, x] + 2*H[{1, 0, 1, 0, 1}, x] - 3*H[{0, 1}, x]*Zeta[3] + (10*Pi^2*Zeta[3] - 9*Zeta[5])/2, (7*Pi^4*H[{0, 1}, x])/360 + (3*Pi^4*H[{1, 1}, x])/10 + (5*Pi^2*H[{0, 0, 0, 1}, x])/2 + (11*Pi^2*H[{0, 0, 1, 1}, x])/6 - (20*Pi^2*H[{0, 1, 0, 1}, x])/3 - (115*Pi^2*H[{0, 1, 1, 1}, x])/6 - (Pi^2*H[{1, 0, 0, 1}, x])/3 + (19*Pi^2*H[{1, 0, 1, 1}, x])/3 - 2*Pi^2*H[{1, 1, 0, 1}, x] + 18*H[{0, 0, 0, 0, 0, 1}, x] + 28*H[{0, 0, 0, 0, 1, 1}, x] + 33*H[{0, 0, 0, 1, 0, 1}, x] + 50*H[{0, 0, 0, 1, 1, 1}, x] + 31*H[{0, 0, 1, 0, 0, 1}, x] + 54*H[{0, 0, 1, 0, 1, 1}, x] + 49*H[{0, 0, 1, 1, 0, 1}, x] + 104*H[{0, 0, 1, 1, 1, 1}, x] + 41*H[{0, 1, 0, 0, 0, 1}, x] + 64*H[{0, 1, 0, 0, 1, 1}, x] + 12*H[{0, 1, 0, 1, 0, 1}, x] + 40*H[{0, 1, 0, 1, 1, 1}, x] + 31*H[{0, 1, 1, 0, 0, 1}, x] + 30*H[{0, 1, 1, 0, 1, 1}, x] - 29*H[{0, 1, 1, 1, 0, 1}, x] - 10*H[{1, 0, 0, 0, 0, 1}, x] - 16*H[{1, 0, 0, 0, 1, 1}, x] - 14*H[{1, 0, 0, 1, 0, 1}, x] - 32*H[{1, 0, 0, 1, 1, 1}, x] - 10*H[{1, 0, 1, 0, 0, 1}, x] - 8*H[{1, 0, 1, 0, 1, 1}, x] + 10*H[{1, 0, 1, 1, 0, 1}, x] + 4*H[{1, 1, 0, 0, 0, 1}, x] + 8*H[{1, 1, 0, 0, 1, 1}, x] - 4*H[{1, 1, 0, 1, 0, 1}, x] - 10*Pi^2*H[{1}, x]*Zeta[3] + 3*H[{0, 0, 1}, x]*Zeta[3] - 23*H[{0, 1, 1}, x]*Zeta[3] + 6*H[{1, 0, 1}, x]*Zeta[3] + (2717*Pi^6 + 103680*Zeta[3]^2)/6480 + 9*H[{1}, x]*Zeta[5]}, {-1/60, -H[{1}, x]/10, -Pi^2/36 - H[{0, 1}, x]/6 - (3*H[{1, 1}, x])/5, -(Pi^2*H[{1}, x])/6 - (2*H[{0, 0, 1}, x])/3 - (5*H[{0, 1, 1}, x])/3 - H[{1, 0, 1}, x] - (18*H[{1, 1, 1}, x])/5 - Zeta[3], (-7*Pi^4)/150 - (7*Pi^2*H[{0, 1}, x])/18 - Pi^2*H[{1, 1}, x] - (7*H[{0, 0, 0, 1}, x])/6 - (20*H[{0, 0, 1, 1}, x])/3 - 3*H[{0, 1, 0, 1}, x] - (38*H[{0, 1, 1, 1}, x])/3 - 4*H[{1, 0, 0, 1}, x] - 10*H[{1, 0, 1, 1}, x] - 6*H[{1, 1, 0, 1}, x] - (108*H[{1, 1, 1, 1}, x])/5 - 6*H[{1}, x]*Zeta[3], (-7*Pi^4*H[{1}, x])/25 - (5*Pi^2*H[{0, 0, 1}, x])/9 - (26*Pi^2*H[{0, 1, 1}, x])/9 - (7*Pi^2*H[{1, 0, 1}, x])/3 - 6*Pi^2*H[{1, 1, 1}, x] - (5*H[{0, 0, 0, 0, 1}, x])/3 - (53*H[{0, 0, 0, 1, 1}, x])/3 - 9*H[{0, 0, 1, 0, 1}, x] - (152*H[{0, 0, 1, 1, 1}, x])/3 - 6*H[{0, 1, 0, 0, 1}, x] - 32*H[{0, 1, 0, 1, 1}, x] - 20*H[{0, 1, 1, 0, 1}, x] - (260*H[{0, 1, 1, 1, 1}, x])/3 - 7*H[{1, 0, 0, 0, 1}, x] - 40*H[{1, 0, 0, 1, 1}, x] - 18*H[{1, 0, 1, 0, 1}, x] - 76*H[{1, 0, 1, 1, 1}, x] - 24*H[{1, 1, 0, 0, 1}, x] - 60*H[{1, 1, 0, 1, 1}, x] - 36*H[{1, 1, 1, 0, 1}, x] - (648*H[{1, 1, 1, 1, 1}, x])/5 + (73*Pi^2*Zeta[3])/45 - (29*H[{0, 1}, x]*Zeta[3])/3 - 36*H[{1, 1}, x]*Zeta[3] - (136*Zeta[5])/5, (193*Pi^6)/22680 - (13*Pi^4*H[{0, 1}, x])/90 - (42*Pi^4*H[{1, 1}, x])/25 - (13*Pi^2*H[{0, 0, 0, 1}, x])/18 - (41*Pi^2*H[{0, 0, 1, 1}, x])/9 - (23*Pi^2*H[{0, 1, 0, 1}, x])/3 - (167*Pi^2*H[{0, 1, 1, 1}, x])/9 - (10*Pi^2*H[{1, 0, 0, 1}, x])/3 - (52*Pi^2*H[{1, 0, 1, 1}, x])/3 - 14*Pi^2*H[{1, 1, 0, 1}, x] - 36*Pi^2*H[{1, 1, 1, 1}, x] - (13*H[{0, 0, 0, 0, 0, 1}, x])/6 - (122*H[{0, 0, 0, 0, 1, 1}, x])/3 - 21*H[{0, 0, 0, 1, 0, 1}, x] - (428*H[{0, 0, 0, 1, 1, 1}, x])/3 - 12*H[{0, 0, 1, 0, 0, 1}, x] - 110*H[{0, 0, 1, 0, 1, 1}, x] - 68*H[{0, 0, 1, 1, 0, 1}, x] - (1040*H[{0, 0, 1, 1, 1, 1}, x])/3 + 3*H[{0, 1, 0, 0, 0, 1}, x] - 74*H[{0, 1, 0, 0, 1, 1}, x] - 48*H[{0, 1, 0, 1, 0, 1}, x] - 248*H[{0, 1, 0, 1, 1, 1}, x] - 38*H[{0, 1, 1, 0, 0, 1}, x] - 196*H[{0, 1, 1, 0, 1, 1}, x] - 134*H[{0, 1, 1, 1, 0, 1}, x] - (1688*H[{0, 1, 1, 1, 1, 1}, x])/3 - 10*H[{1, 0, 0, 0, 0, 1}, x] - 106*H[{1, 0, 0, 0, 1, 1}, x] - 54*H[{1, 0, 0, 1, 0, 1}, x] - 304*H[{1, 0, 0, 1, 1, 1}, x] - 36*H[{1, 0, 1, 0, 0, 1}, x] - 192*H[{1, 0, 1, 0, 1, 1}, x] - 120*H[{1, 0, 1, 1, 0, 1}, x] - 520*H[{1, 0, 1, 1, 1, 1}, x] - 42*H[{1, 1, 0, 0, 0, 1}, x] - 240*H[{1, 1, 0, 0, 1, 1}, x] - 108*H[{1, 1, 0, 1, 0, 1}, x] - 456*H[{1, 1, 0, 1, 1, 1}, x] - 144*H[{1, 1, 1, 0, 0, 1}, x] - 360*H[{1, 1, 1, 0, 1, 1}, x] - 216*H[{1, 1, 1, 1, 0, 1}, x] - (3888*H[{1, 1, 1, 1, 1, 1}, x])/5 + (146*Pi^2*H[{1}, x]*Zeta[3])/15 - (26*H[{0, 0, 1}, x]*Zeta[3])/3 - (200*H[{0, 1, 1}, x]*Zeta[3])/3 - 58*H[{1, 0, 1}, x]*Zeta[3] - 216*H[{1, 1, 1}, x]*Zeta[3] + (29*Zeta[3]^2)/3 - (816*H[{1}, x]*Zeta[5])/5}, {0, 0, 0, 0, 0, (-3*Pi^4*H[{1}, x])/40 + (Pi^2*H[{1, 0, 1}, x])/2 - H[{1, 0, 0, 0, 1}, x] - 2*H[{1, 0, 0, 1, 1}, x] + H[{1, 0, 1, 0, 1}, x] + (3*Pi^2*Zeta[3] - 12*Zeta[5])/2, (2909*Pi^6)/22680 + (3*Pi^4*H[{1, 1}, x])/20 - (2*Pi^2*H[{1, 0, 0, 1}, x])/3 + 3*Pi^2*H[{1, 0, 1, 1}, x] - Pi^2*H[{1, 1, 0, 1}, x] - 4*H[{1, 0, 0, 0, 0, 1}, x] - 10*H[{1, 0, 0, 0, 1, 1}, x] - 8*H[{1, 0, 0, 1, 0, 1}, x] - 20*H[{1, 0, 0, 1, 1, 1}, x] - 4*H[{1, 0, 1, 0, 0, 1}, x] - 4*H[{1, 0, 1, 0, 1, 1}, x] + 6*H[{1, 0, 1, 1, 0, 1}, x] + 2*H[{1, 1, 0, 0, 0, 1}, x] + 4*H[{1, 1, 0, 0, 1, 1}, x] - 2*H[{1, 1, 0, 1, 0, 1}, x] - (13*Pi^2*H[{1}, x]*Zeta[3])/3 + 4*H[{1, 0, 1}, x]*Zeta[3] + H[{1}, x]*Zeta[5]}, {1/240, H[{1}, x]/40, Pi^2/108 + H[{0, 1}, x]/24 + (3*H[{1, 1}, x])/20, (Pi^2*H[{1}, x])/18 + (5*H[{0, 0, 1}, x])/24 + (5*H[{0, 1, 1}, x])/12 + H[{1, 0, 1}, x]/4 + (9*H[{1, 1, 1}, x])/10 + (19*Zeta[3])/45, (3007*Pi^4)/64800 + (5*Pi^2*H[{0, 1}, x])/36 + (Pi^2*H[{1, 1}, x])/3 + (17*H[{0, 0, 0, 1}, x])/24 + (25*H[{0, 0, 1, 1}, x])/12 + (3*H[{0, 1, 0, 1}, x])/4 + (19*H[{0, 1, 1, 1}, x])/6 + (5*H[{1, 0, 0, 1}, x])/4 + (5*H[{1, 0, 1, 1}, x])/2 + (3*H[{1, 1, 0, 1}, x])/2 + (27*H[{1, 1, 1, 1}, x])/5 + (38*H[{1}, x]*Zeta[3])/15, (3007*Pi^4*H[{1}, x])/10800 + (19*Pi^2*H[{0, 0, 1}, x])/36 + (19*Pi^2*H[{0, 1, 1}, x])/18 + (5*Pi^2*H[{1, 0, 1}, x])/6 + 2*Pi^2*H[{1, 1, 1}, x] + (29*H[{0, 0, 0, 0, 1}, x])/24 + (85*H[{0, 0, 0, 1, 1}, x])/12 + (11*H[{0, 0, 1, 0, 1}, x])/4 + (95*H[{0, 0, 1, 1, 1}, x])/6 + (7*H[{0, 1, 0, 0, 1}, x])/4 + (15*H[{0, 1, 0, 1, 1}, x])/2 + (9*H[{0, 1, 1, 0, 1}, x])/2 + (65*H[{0, 1, 1, 1, 1}, x])/3 + (17*H[{1, 0, 0, 0, 1}, x])/4 + (25*H[{1, 0, 0, 1, 1}, x])/2 + (9*H[{1, 0, 1, 0, 1}, x])/2 + 19*H[{1, 0, 1, 1, 1}, x] + (15*H[{1, 1, 0, 0, 1}, x])/2 + 15*H[{1, 1, 0, 1, 1}, x] + 9*H[{1, 1, 1, 0, 1}, x] + (162*H[{1, 1, 1, 1, 1}, x])/5 + (20*H[{0, 1}, x]*Zeta[3])/3 + (76*H[{1, 1}, x]*Zeta[3])/5 + (443*Pi^2*Zeta[3] + 6672*Zeta[5])/360, (9931*Pi^6)/51030 + (17*Pi^4*H[{0, 1}, x])/20 + (3007*Pi^4*H[{1, 1}, x])/1800 + (49*Pi^2*H[{0, 0, 0, 1}, x])/36 + (71*Pi^2*H[{0, 0, 1, 1}, x])/18 + (11*Pi^2*H[{0, 1, 0, 1}, x])/6 + (62*Pi^2*H[{0, 1, 1, 1}, x])/9 + (19*Pi^2*H[{1, 0, 0, 1}, x])/6 + (19*Pi^2*H[{1, 0, 1, 1}, x])/3 + 5*Pi^2*H[{1, 1, 0, 1}, x] + 12*Pi^2*H[{1, 1, 1, 1}, x] + (41*H[{0, 0, 0, 0, 0, 1}, x])/24 + (193*H[{0, 0, 0, 0, 1, 1}, x])/12 + (27*H[{0, 0, 0, 1, 0, 1}, x])/4 + (323*H[{0, 0, 0, 1, 1, 1}, x])/6 + (15*H[{0, 0, 1, 0, 0, 1}, x])/4 + (63*H[{0, 0, 1, 0, 1, 1}, x])/2 + (37*H[{0, 0, 1, 1, 0, 1}, x])/2 + (325*H[{0, 0, 1, 1, 1, 1}, x])/3 + (19*H[{0, 1, 0, 0, 0, 1}, x])/4 + (43*H[{0, 1, 0, 0, 1, 1}, x])/2 + (11*H[{0, 1, 0, 1, 0, 1}, x])/2 + 57*H[{0, 1, 0, 1, 1, 1}, x] + (25*H[{0, 1, 1, 0, 0, 1}, x])/2 + 45*H[{0, 1, 1, 0, 1, 1}, x] + 29*H[{0, 1, 1, 1, 0, 1}, x] + (422*H[{0, 1, 1, 1, 1, 1}, x])/3 + (29*H[{1, 0, 0, 0, 0, 1}, x])/4 + (85*H[{1, 0, 0, 0, 1, 1}, x])/2 + (33*H[{1, 0, 0, 1, 0, 1}, x])/2 + 95*H[{1, 0, 0, 1, 1, 1}, x] + (21*H[{1, 0, 1, 0, 0, 1}, x])/2 + 45*H[{1, 0, 1, 0, 1, 1}, x] + 27*H[{1, 0, 1, 1, 0, 1}, x] + 130*H[{1, 0, 1, 1, 1, 1}, x] + (51*H[{1, 1, 0, 0, 0, 1}, x])/2 + 75*H[{1, 1, 0, 0, 1, 1}, x] + 27*H[{1, 1, 0, 1, 0, 1}, x] + 114*H[{1, 1, 0, 1, 1, 1}, x] + 45*H[{1, 1, 1, 0, 0, 1}, x] + 90*H[{1, 1, 1, 0, 1, 1}, x] + 54*H[{1, 1, 1, 1, 0, 1}, x] + (972*H[{1, 1, 1, 1, 1, 1}, x])/5 + (443*Pi^2*H[{1}, x]*Zeta[3])/60 + (43*H[{0, 0, 1}, x]*Zeta[3])/3 + (116*H[{0, 1, 1}, x]*Zeta[3])/3 + 40*H[{1, 0, 1}, x]*Zeta[3] + (456*H[{1, 1, 1}, x]*Zeta[3])/5 + (9719*Zeta[3]^2)/360 + (556*H[{1}, x]*Zeta[5])/5}, {0, 0, 0, 0, -Pi^4/30 + (Pi^2*H[{0, 1}, x])/6 - H[{0, 0, 1, 1}, x] + H[{0, 1, 0, 1}, x], -(Pi^2*H[{0, 0, 1}, x])/6 + Pi^2*H[{0, 1, 1}, x] - 2*H[{0, 0, 0, 0, 1}, x] - 2*H[{0, 0, 0, 1, 1}, x] - 2*H[{0, 0, 1, 0, 1}, x] - 10*H[{0, 0, 1, 1, 1}, x] + 2*H[{0, 1, 0, 1, 1}, x] + 6*H[{0, 1, 1, 0, 1}, x] + 2*H[{0, 1}, x]*Zeta[3] + (-7*Pi^2*Zeta[3] - 6*Zeta[5])/6, (-1219*Pi^6)/15120 + (9*Pi^4*H[{0, 1}, x])/40 - Pi^2*H[{0, 0, 0, 1}, x] - (5*Pi^2*H[{0, 0, 1, 1}, x])/6 + Pi^2*H[{0, 1, 0, 1}, x] + 6*Pi^2*H[{0, 1, 1, 1}, x] + (Pi^2*H[{1, 0, 0, 1}, x])/3 - 11*H[{0, 0, 0, 0, 0, 1}, x] - 11*H[{0, 0, 0, 0, 1, 1}, x] - 20*H[{0, 0, 0, 1, 0, 1}, x] - 20*H[{0, 0, 0, 1, 1, 1}, x] - 16*H[{0, 0, 1, 0, 0, 1}, x] - 26*H[{0, 0, 1, 0, 1, 1}, x] - 29*H[{0, 0, 1, 1, 0, 1}, x] - 76*H[{0, 0, 1, 1, 1, 1}, x] - 14*H[{0, 1, 0, 0, 0, 1}, x] - 12*H[{0, 1, 0, 0, 1, 1}, x] + 2*H[{0, 1, 0, 1, 0, 1}, x] - 4*H[{0, 1, 0, 1, 1, 1}, x] + 3*H[{0, 1, 1, 0, 0, 1}, x] + 12*H[{0, 1, 1, 0, 1, 1}, x] + 36*H[{0, 1, 1, 1, 0, 1}, x] + 4*H[{1, 0, 0, 0, 0, 1}, x] + 2*H[{1, 0, 0, 1, 0, 1}, x] + 2*H[{1, 0, 1, 0, 0, 1}, x] - (Pi^2*H[{1}, x]*Zeta[3])/3 - 13*H[{0, 0, 1}, x]*Zeta[3] + 9*H[{0, 1, 1}, x]*Zeta[3] - 2*H[{1, 0, 1}, x]*Zeta[3] - 2*H[{1}, x]*Zeta[5]}}

==> Matrices-2loop.txt <==
L={{0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {-1, 0, -2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, -2, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, -4, -2, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, -4, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0}, {-1/2, 0, 0, 1, -1, 0, 3, -2, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 3, -2, 0, 0, 0, 0}, 
 {3/2, -6, 1, 0, 0, 0, 0, 0, -6, 2, -4, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -4, 0}, {1/2, 2, 0, -3, 1, 0, -3, 2, -2, 2, 0, -2, 0, -2}};


M={{0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}};


N={{0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, -1, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {-1, 0, 0, 3, -1, 0, 0, -2, 0, 0, 0, 0, 0, 0}, {-1/2, 0, 0, 2, -1/2, 0, 0, -1, 0, 0, 0, 0, 0, 0}, 
 {-1/2, 2, 0, 0, 0, 0, 0, 0, 2, -2, 1, 0, 0, 0}, {0, 0, 1/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {1/4, -1/2, 0, -2/3, -1/12, 0, 0, 0, 0, 0, 0, -1, 1, 0}, 
 {1/2, 0, 1, -1/3, -1/6, -2, 0, 0, 0, 0, 0, -2, 2, 0}, {5/4, -9/2, 1, 7/6, 7/12, 2, 0, 1, -4, 4, -2, 1, -1, 0}};

==> Matrices-3loop.txt <==
P={{0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, -4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {0, 0, 0, 0, 0, 1/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 5, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -15, 
  -3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 1/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -2, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0}, {0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -4, 4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 4/3, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 7/3, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, -8/9, 0, -8/3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, -8/9, -1/3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 4, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, -2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 1/3, 0, 1/6, 1/6, 0, 0, 0, 0, 0, 2, -3, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, 0, 0, 1/4, 0, 2/5, 1/20, 0, 0, 0, 0, 0, 8/5, -2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1, 0, 1, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 11, 0, -2/3, 0, -146/15, 13/15, 0, 0, 0, 0, 0, 32/5, 0, 2, 10, -8, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 8, -8, 1, 0, 6, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 11/2, 0, -1/4, 0, -7/2, 1/4, 0, 0, 0, 0, 0, 4, 0, -1, 6, -3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 6, -7, -3/2, 3, 3, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 11/2, 0, -3/4, 0, -33/10, 3/20, 0, 0, 0, 0, 0, 4/5, 4, 1, 3, -3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 6, -5, -3/2, 1, 3, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, -2/3, -1/6, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 1/3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -3, 2, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, -5/3, 1/3, 0, 0, 0, 0, 0, 0, 0, 1/4, 0, 0, 0, 0, -1, 0, 
  5/2, 4/3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -15/2, 5, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, -1/2, 0, 0, -23/40, 3/80, 0, 0, 0, 0, 0, -4/5, 0, 0, 0, 0, -17/4, -1, 0, 0, 3/2, -7/8, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -5/4, 9/16, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, -3/10, 3/20, 0, 0, 0, 0, 0, -16/5, 0, 0, 0, 0, 3, 0, 0, 0, -2, 9/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -5, 9/4, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 1, 0, 0, -2/3, -1/6, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -7/2, 2, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, -1, 
  -1/2, 1/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 1/2, 0, 0, 2, -1/6, -2, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, -3/2, 0, -1/3, -2, -1, 1/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 
  -1, 1/2, 1/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 4/3, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 4/3, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 1/2, 0, 0, 16/3, -1/3, -2, 0, 0, 0, 0, 0, 0, 0, 0, 4, 0, 
  0, 0, 0, -1, -2, 2/3, -2, -2, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, -2, -3, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, -1/6, -1/18, 0, 1/18, -1/9, 0, 0, 0, 1/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -4, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, -1/6, 0, -4/3, -1/3, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -12, 6, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 1/6, -1/6, -1/3, 1/6, 0, 0, 0, 0, 0, 0, 0, 0, 5/3, 1/3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, -4, 5/3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, -1/2, 0, 1/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, -12, 5, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {1, -1/2, 0, 0, 0, 0, 0, -2/3, -1/12, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0}, {2, -1, 0, 0, 2, 0, 0, -1/3, -1/6, 0, 0, 0, 0, 0, -2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 5/6, 0, 0, 0, -1/6, 1/12, -1/3, 1/4, 0, 3/8, 0, 0, 0, 0, 1/2, 0, -5/4, 0, 0, 1/6, 0, 0, 0, 0, -1/6, 1/6, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -5/4, 1/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 7/3, 1/6, 0, 0, 1/6, 1/6, -4/3, 1/2, 0, -1/4, 0, 0, 0, 0, 3, 0, 5/2, 2/3, 2/3, 1/3, 0, 0, 0, 0, -5/3, 2/3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  1/2, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, -1/12, 17/72, 0, -29/36, 1/18, -10/9, 19/36, 0, -5/4, 0, 0, 0, 0, 0, 1/6, 0, 0, 0, 0, 0, -1/3, -7/9, 4/3, -1/2, -1/6, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 1/3, 1/3, -1/2, -4/3, 3/2, -3/2, 0, 0, 0, 0, 0, 0, -1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 13/36, 0, 20/3, -4/9, -20/9, 19/18, 0, 0, 0, 0, 0, 0, 0, 16/3, 0, 0, 0, 0, -3, -2/3, 4/9, -1/3, -7/3, 3/2, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 8/3, -4/3, -2, -5/3, -5, 1, 0, 0, 0, 0, 0, 0, -2, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 1/3, -1/6, 0, 0, 0, 0, 0, 0, 0, 0, -1/3, 0, 0, 2, 0, 0, 0, 0, 0, 0, -2/3, -2/3, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -4, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, -4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, -12, 6, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 1/12, 0, 7/6, -1/12, -1/2, 1/4, 0, 0, 0, 0, 0, 0, 0, 1, 
  0, 0, 0, 0, -1/2, 0, 0, 0, -1/2, 1/4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1/2, 0, 0, 0, 1/2, 0, -1/2, -1/2, -1/2, 0, 1/2, 0, 1, 0, 1, 0, 1, 0, 0, 
  0, -1, 1, 1, 0, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0}, {0, 15/8, 0, -5/144, 3, 41/12, -1/9, 157/36, 25/72, 9/2, -27/16, 0, 0, 0, 9/4, 3/4, 7/12, 5/8, 
  0, 1/2, 0, 3, -11/3, 10/9, -5/6, 35/12, 11/8, 0, 0, 9/4, 3, 3/2, 0, 0, 0, 0, 0, 5/8, -3/4, 0, 0, -1/12, -1/3, 0, 1/3, -1/4, 1/4, 1, -1/4, 1, 
  -1/4, 0, 3/4, 1, -1/4, 0, 0, -1/2, 0, 0, -3/2, -3/2, 3/2, 0, -1/4, 0, 0, 0, 0, 0, 0}, 
 {1, 5/24, -1/12, 11/48, 4, 1/6, -1/12, 13/12, 5/8, 9/2, -49/16, 0, 0, 0, 9/4, -1/4, -1/4, 65/24, 1/3, 1/6, -1/6, 11/4, -3, -2/3, 1/2, 25/12, 
  13/24, 0, 0, 9/4, 2, 3/2, 0, 0, 0, 0, 0, 3/8, -1/4, 0, 0, -1/4, 1/2, 3/4, -5/4, 13/4, -9/4, -1, 7/12, 0, 3/4, 1, -1/4, 0, 3/4, 0, 0, -1/2, 0, 
  0, -3/2, 1/2, -1/2, 0, 3/4, 0, 0, 0, 0, 0, 0}, {-1, -7/4, 0, -1/12, -2, -5/18, 1/6, -11/18, -13/18, -1, 7/4, 0, 0, 0, -5/2, -1/2, 1/6, -5/6, 
  0, 0, 1/6, -9/4, 8/3, 2/9, -1/6, -1/2, -5/12, 0, 0, -1, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 5/6, -1/6, -1/4, 5/12, -3/2, 1, 1/2, -1/3, 0, -1/2, 
  0, -1/2, 0, -1/2, 0, 0, 0, 1, 1, 3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 1/2, 0, 2/3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1/3, 0, 0, 
  0, 0, 0, 1/3, 1/6, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2, 2, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, 0, 0, 0, 0, 3, 0, 4/3, 0, 1, 0, 0, 0, 0, 0, 0, 2, 0, 0, 2/3, 0, 0, 0, 0, 0, 1/6, 1/3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -6, 5, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2/3, -1/12, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 2, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, -1/3, -1/6, 0, 0, -2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -2, 3, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, -2/3, 1/12, -1, -1/6, 0, 0, 0, 1/2, 0, 0, 0, 0, 0, 0, -1/3, 1/8, 0, 0, 0, 0, -2/3, -1/3, 0, 9/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -3/2, 5/2, 0, 0, 0}, 
 {0, 0, 0, 0, 0, -1/6, 1/12, -1/3, -1/6, 0, 0, 0, -1/2, 0, 0, 0, 0, 0, 0, 0, 1/8, 0, 0, 0, 0, 0, 0, 0, 3/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -3/2, 5/2, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, -11/24, -31/24, -5/24, 0, 55/18, 1/18, -13/12, 11/48, 0, -3/16, 
  5/3, 1, 17/8, -1/2, 3/8, 2, 73/24, 5/3, 0, -1/4, -7/4, -1/8, -1/8, -3/2, -1, 11/16, 3/4, -3, 0, 0, 0, 3, -4, -3/4, 1, 0, -21/8, 3/2, -5/4, 0, 
  1, -1/2, -3/4, -1/4, -9/4, 3/4, -5/4, 5/12, 0, 0, 0, 3/8, 0, 3/8, 3/2, -1/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, -3/4, -5/4, -1, 9/4, -5/4}, 
 {0, -93/8, 5/8, 11/18, 0, 805/72, -35/144, 133/36, -79/144, 0, -109/16, 2/3, -6, -15/8, -13/2, -77/8, 25/3, 85/24, 4/3, 2/3, -5/12, 1/4, 
  -11/12, 131/72, -1/3, 2, 17/48, 15/4, -12, 0, 0, 0, -9, 8, 9/4, -3, -6, 13/8, -1, 0, -9/16, -1/3, 1/6, 1/4, 7/12, 1/4, 1/4, -5/4, 5/12, 0, 0, 
  1, -5/8, 1, -5/8, 3/2, -1/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, -3/4, -5/4, -1, 9/4, -5/4}};





Q={{0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {-2, 0, 0, 0, -2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, -4, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 4, -2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {0, 0, 0, 0, 0, 0, 0, -2, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, -4, -2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {0, 0, 0, 0, -4, 0, 0, 0, 0, -4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -6, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {0, -2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, -2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, -1/6, 0, 8/3, -7/3, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -6, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 15, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 3, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -6, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 4, -6, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 1, 0, -4/3, -2, -4, 4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -16/3, 4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, -1/6, 0, 8/9, 0, 8/3, 1/3, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 8/9, -2/3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, -2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -4, -1, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, -2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -4, -4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, -6, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -6, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -6, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, -1/3, 0, -2/3, -2/3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -6, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, -6, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -6, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 3, -6, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {0, -7, 0, 1/2, 0, 7, -1/2, 0, 0, 0, 0, 0, -4, 0, -2, -6, 6, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -12, 10, 0, 0, -6, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 8, -6, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -6, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, -1/3, 0, -14/3, 1/3, 8/3, -2/3, 0, 0, 0, 0, 0, 0, 0, -4, 
  0, 0, 0, 0, 1, 0, 0, 0, 2, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2, -2, -1, 5, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, -1/3, 0, -14/3, 1/3, 4/3, -4/3, 0, 0, 0, 0, 0, 0, 0, -4, 0, 0, 0, 0, 2, 0, 0, 0, 2, -1, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, -2, 2, 3, -3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 12, -6, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  12, -6, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, -4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {0, -4, 0, 0, 0, 0, 0, 2, -1, 0, 0, 0, 0, 0, 0, -4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -6, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, -1/6, 0, -7/3, 1/6, 1, -1/2, 0, 0, 0, 0, 0, 0, 0, -2, 0, 0, 0, 0, 1, 0, 0, 0, 1, -1/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1, 
  0, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, -6, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 12, -6, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -6, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {4, 0, 0, 0, 4, -3, -1/2, -3, 3/2, 0, 0, 0, 0, 0, 0, 0, -2, 0, 0, -2, -1, 0, 0, 0, 0, -1, 1/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 6, -6, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, -2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -6, 0, 0, 0, 
  0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -6, 0, 
  0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, -6, 0}, {0, -2, -1, -1/2, 0, 0, 1/3, 0, -1, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1/3, -2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2}};
